Strong Log-Concavity Does Not Imply Log-Submodularity

We disprove a recent conjecture regarding discrete distributions and their generating polynomials stating that strong log-concavity implies log-submodularity.

==> nlc.txt <==
4.899874843554442805e+00 6.000000000000000000e+00
4.896120150187734943e+00 5.996245306633291250e+00
4.892365456821026193e+00 5.992490613266583388e+00
4.892365456821026193e+00 5.984981226533165888e+00
4.892365456821026193e+00 5.977471839799749276e+00
4.888610763454317443e+00 5.973717146433040526e+00
4.884856070087609581e+00 5.969962453066332664e+00
4.884856070087609581e+00 5.962453066332916052e+00
4.881101376720900831e+00 5.958698372966207302e+00
4.877346683354192081e+00 5.954943679599499440e+00
4.877346683354192081e+00 5.947434292866082828e+00
4.877346683354192081e+00 5.939924906132665328e+00
4.873591989987484219e+00 5.936170212765956578e+00
4.869837296620776357e+00 5.932415519399248716e+00
4.869837296620776357e+00 5.924906132665832104e+00
4.866082603254067607e+00 5.921151439299123354e+00
4.862327909887358857e+00 5.917396745932415492e+00
4.862327909887358857e+00 5.909887359198998880e+00
4.862327909887358857e+00 5.902377972465581379e+00
4.858573216520650995e+00 5.898623279098872629e+00
4.854818523153942245e+00 5.894868585732164767e+00
4.854818523153942245e+00 5.887359198998748155e+00
4.851063829787233495e+00 5.883604505632039405e+00
4.847309136420525633e+00 5.879849812265331543e+00
4.847309136420525633e+00 5.872340425531914931e+00
4.843554443053816883e+00 5.868585732165206181e+00
4.839799749687108132e+00 5.864831038798498319e+00
4.839799749687108132e+00 5.857321652065080819e+00
4.839799749687108132e+00 5.849812265331664207e+00
4.836045056320400271e+00 5.846057571964955457e+00
4.832290362953692409e+00 5.842302878598247595e+00
4.832290362953692409e+00 5.834793491864830983e+00
4.828535669586983659e+00 5.831038798498122233e+00
4.824780976220274908e+00 5.827284105131414371e+00
4.824780976220274908e+00 5.819774718397997759e+00
4.824780976220274908e+00 5.812265331664580259e+00
4.821026282853567047e+00 5.808510638297871509e+00
4.817271589486859185e+00 5.804755944931163647e+00
4.817271589486859185e+00 5.797246558197747035e+00
4.813516896120150435e+00 5.793491864831038285e+00
4.809762202753441684e+00 5.789737171464330423e+00
4.809762202753441684e+00 5.782227784730913811e+00
4.809762202753441684e+00 5.774718397997496311e+00
4.806007509386732934e+00 5.770963704630787561e+00
4.802252816020024184e+00 5.767209011264079699e+00
4.802252816020024184e+00 5.759699624530663087e+00
4.798498122653316322e+00 5.755944931163954337e+00
4.794743429286608460e+00 5.752190237797246475e+00
4.794743429286608460e+00 5.744680851063829863e+00
4.790988735919899710e+00 5.740926157697121113e+00
4.787234042553190960e+00 5.737171464330413251e+00
4.787234042553190960e+00 5.729662077596995751e+00
4.787234042553190960e+00 5.722152690863579139e+00
4.783479349186483098e+00 5.718397997496870389e+00
4.779724655819775236e+00 5.714643304130162527e+00
4.779724655819775236e+00 5.707133917396745915e+00
4.775969962453066486e+00 5.703379224030037165e+00
4.772215269086357736e+00 5.699624530663329303e+00
4.772215269086357736e+00 5.692115143929911802e+00
4.772215269086357736e+00 5.684605757196495190e+00
4.768460575719648986e+00 5.680851063829786440e+00
4.764705882352940236e+00 5.677096370463078578e+00
4.764705882352940236e+00 5.669586983729661966e+00
4.760951188986232374e+00 5.665832290362953216e+00
4.757196495619524512e+00 5.662077596996245354e+00
4.757196495619524512e+00 5.654568210262828742e+00
4.753441802252815762e+00 5.650813516896119992e+00
4.749687108886107012e+00 5.647058823529411242e+00
4.749687108886107012e+00 5.639549436795994630e+00
4.749687108886107012e+00 5.632040050062578018e+00
4.745932415519399150e+00 5.628285356695869268e+00
4.742177722152691288e+00 5.624530663329161406e+00
4.742177722152691288e+00 5.617021276595744794e+00
4.738423028785982538e+00 5.613266583229036044e+00
4.734668335419273788e+00 5.609511889862327294e+00
4.734668335419273788e+00 5.602002503128910682e+00
4.730913642052565926e+00 5.598247809762202820e+00
4.727158948685857176e+00 5.594493116395494070e+00
4.727158948685857176e+00 5.586983729662077458e+00
4.727158948685857176e+00 5.579474342928660846e+00
4.723404255319148426e+00 5.575719649561952096e+00
4.719649561952440564e+00 5.571964956195244234e+00
4.719649561952440564e+00 5.564455569461826734e+00
4.715894868585731814e+00 5.560700876095118872e+00
4.712140175219023064e+00 5.556946182728410122e+00
4.712140175219023064e+00 5.549436795994993510e+00
4.708385481852315202e+00 5.545682102628285648e+00
4.704630788485607340e+00 5.541927409261576898e+00
4.704630788485607340e+00 5.534418022528160286e+00
4.704630788485607340e+00 5.526908635794743674e+00
4.700876095118898590e+00 5.523153942428034924e+00
4.697121401752189840e+00 5.519399249061326174e+00
4.697121401752189840e+00 5.511889862327909562e+00
4.693366708385481978e+00 5.508135168961201700e+00
4.689612015018774116e+00 5.504380475594492950e+00
4.689612015018774116e+00 5.496871088861076338e+00
4.689612015018774116e+00 5.489361702127659726e+00
4.685857321652065366e+00 5.485607008760950976e+00
4.682102628285356616e+00 5.481852315394242225e+00
4.682102628285356616e+00 5.474342928660825613e+00
4.678347934918647866e+00 5.470588235294117752e+00
4.674593241551939116e+00 5.466833541927409001e+00
4.674593241551939116e+00 5.459324155193992389e+00
4.670838548185231254e+00 5.455569461827284528e+00
4.667083854818523392e+00 5.451814768460575777e+00
4.667083854818523392e+00 5.444305381727159165e+00
4.667083854818523392e+00 5.436795994993741665e+00
4.663329161451814642e+00 5.433041301627033803e+00
4.659574468085105892e+00 5.429286608260325053e+00
4.659574468085105892e+00 5.421777221526908441e+00
4.655819774718398030e+00 5.418022528160200579e+00
4.652065081351690168e+00 5.414267834793491829e+00
4.652065081351690168e+00 5.406758448060075217e+00
4.648310387984981418e+00 5.403003754693366467e+00
4.644555694618272668e+00 5.399249061326657717e+00
4.644555694618272668e+00 5.391739674593241105e+00
4.640801001251563918e+00 5.387984981226532355e+00
4.637046307884855167e+00 5.384230287859824493e+00
4.637046307884855167e+00 5.376720901126407881e+00
4.637046307884855167e+00 5.369211514392991269e+00
4.633291614518147306e+00 5.365456821026283407e+00
4.629536921151439444e+00 5.361702127659574657e+00
4.629536921151439444e+00 5.354192740926157157e+00
4.625782227784730694e+00 5.350438047559448407e+00
4.622027534418021943e+00 5.346683354192740545e+00
4.622027534418021943e+00 5.339173967459323933e+00
4.618272841051314082e+00 5.335419274092615183e+00
4.614518147684606220e+00 5.331664580725907321e+00
4.614518147684606220e+00 5.324155193992490709e+00
4.614518147684606220e+00 5.316645807259074097e+00
4.610763454317897470e+00 5.312891113892365347e+00
4.607008760951188719e+00 5.309136420525656597e+00
4.607008760951188719e+00 5.301627033792239985e+00
4.603254067584480858e+00 5.297872340425531235e+00
4.599499374217772107e+00 5.294117647058823373e+00
4.599499374217772107e+00 5.286608260325406761e+00
4.595744680851063357e+00 5.282853566958698011e+00
4.591989987484355495e+00 5.279098873591990149e+00
4.591989987484355495e+00 5.271589486858572648e+00
4.591989987484355495e+00 5.264080100125156036e+00
4.588235294117646745e+00 5.260325406758447286e+00
4.584480600750937995e+00 5.256570713391739424e+00
4.584480600750937995e+00 5.249061326658322812e+00
4.580725907384230133e+00 5.245306633291614062e+00
4.576971214017522271e+00 5.241551939924906200e+00
4.576971214017522271e+00 5.234042553191489588e+00
4.573216520650813521e+00 5.230287859824780838e+00
4.569461827284104771e+00 5.226533166458072088e+00
4.569461827284104771e+00 5.219023779724655476e+00
4.569461827284104771e+00 5.211514392991238864e+00
4.565707133917396909e+00 5.207759699624530114e+00
4.561952440550688159e+00 5.204005006257822252e+00
4.561952440550688159e+00 5.196495619524405640e+00
4.558197747183979409e+00 5.192740926157696890e+00
4.554443053817271547e+00 5.188986232790988140e+00
4.554443053817271547e+00 5.181476846057571528e+00
4.550688360450562797e+00 5.177722152690863666e+00
4.546933667083854047e+00 5.173967459324154916e+00
4.546933667083854047e+00 5.166458072590738304e+00
4.543178973717146185e+00 5.162703379224030442e+00
4.539424280350438323e+00 5.158948685857321692e+00
4.539424280350438323e+00 5.151439299123905080e+00
4.539424280350438323e+00 5.143929912390487580e+00
4.535669586983729573e+00 5.140175219023779718e+00
4.531914893617020823e+00 5.136420525657070968e+00
4.531914893617020823e+00 5.128911138923654356e+00
4.528160200250312961e+00 5.125156445556946494e+00
4.524405506883605099e+00 5.121401752190237744e+00
4.524405506883605099e+00 5.113892365456821132e+00
4.520650813516896349e+00 5.110137672090113270e+00
4.516896120150187599e+00 5.106382978723404520e+00
4.516896120150187599e+00 5.098873591989987020e+00
4.513141426783478849e+00 5.095118898623278270e+00
4.509386733416770099e+00 5.091364205256570408e+00
4.509386733416770099e+00 5.083854818523153796e+00
4.509386733416770099e+00 5.076345431789737184e+00
4.505632040050062237e+00 5.072590738423029322e+00
4.501877346683354375e+00 5.068836045056320572e+00
4.501877346683354375e+00 5.061326658322903072e+00
4.498122653316645625e+00 5.057571964956194321e+00
4.494367959949936875e+00 5.053817271589486460e+00
4.494367959949936875e+00 5.046307884856069848e+00
4.490613266583229013e+00 5.042553191489361097e+00
4.486858573216521151e+00 5.038798498122653235e+00
4.486858573216521151e+00 5.031289111389236623e+00
4.483103879849812401e+00 5.027534418022527873e+00
4.479349186483103651e+00 5.023779724655820011e+00
4.479349186483103651e+00 5.016270337922402511e+00
4.479349186483103651e+00 5.008760951188985899e+00
4.475594493116395789e+00 5.005006257822277149e+00
4.471839799749687039e+00 5.001251564455569287e+00
4.471839799749687039e+00 4.993742177722152675e+00
4.468085106382978289e+00 4.989987484355443925e+00
4.464330413016270427e+00 4.986232790988736063e+00
4.464330413016270427e+00 4.978723404255318563e+00
4.460575719649561677e+00 4.974968710888610701e+00
4.456821026282852927e+00 4.971214017521901951e+00
4.456821026282852927e+00 4.963704630788485339e+00
4.453066332916145065e+00 4.959949937421777477e+00
4.449311639549437203e+00 4.956195244055068727e+00
4.449311639549437203e+00 4.948685857321652115e+00
4.449311639549437203e+00 4.941176470588235503e+00
4.445556946182728453e+00 4.937421777221526753e+00
4.441802252816019703e+00 4.933667083854818003e+00
4.441802252816019703e+00 4.926157697121401391e+00
4.438047559449311841e+00 4.922403003754693529e+00
4.434292866082603091e+00 4.918648310387984779e+00
4.434292866082603091e+00 4.911138923654568167e+00
4.430538172715894341e+00 4.907384230287860305e+00
4.426783479349186479e+00 4.903629536921151555e+00
4.426783479349186479e+00 4.896120150187734943e+00
4.423028785982477729e+00 4.892365456821026193e+00
4.419274092615768978e+00 4.888610763454317443e+00
4.419274092615768978e+00 4.881101376720900831e+00
4.415519399249061117e+00 4.877346683354192081e+00
4.411764705882353255e+00 4.873591989987484219e+00
4.411764705882353255e+00 4.866082603254067607e+00
4.411764705882353255e+00 4.858573216520650995e+00
4.408010012515644505e+00 4.854818523153942245e+00
4.404255319148935754e+00 4.851063829787233495e+00
4.404255319148935754e+00 4.843554443053816883e+00
4.400500625782227893e+00 4.839799749687108132e+00
4.396745932415520031e+00 4.836045056320400271e+00
4.396745932415520031e+00 4.828535669586983659e+00
4.392991239048811281e+00 4.824780976220274908e+00
4.389236545682102530e+00 4.821026282853567047e+00
4.389236545682102530e+00 4.813516896120150435e+00
4.385481852315393780e+00 4.809762202753441684e+00
4.381727158948685030e+00 4.806007509386732934e+00
4.381727158948685030e+00 4.798498122653316322e+00
4.377972465581977168e+00 4.794743429286608460e+00
4.374217772215269306e+00 4.790988735919899710e+00
4.374217772215269306e+00 4.783479349186483098e+00
4.374217772215269306e+00 4.775969962453066486e+00
4.370463078848560556e+00 4.772215269086357736e+00
4.366708385481851806e+00 4.768460575719648986e+00
4.366708385481851806e+00 4.760951188986232374e+00
4.362953692115143944e+00 4.757196495619524512e+00
4.359198998748436082e+00 4.753441802252815762e+00
4.359198998748436082e+00 4.745932415519399150e+00
4.355444305381727332e+00 4.742177722152691288e+00
4.351689612015018582e+00 4.738423028785982538e+00
4.351689612015018582e+00 4.730913642052565926e+00
4.347934918648309832e+00 4.727158948685857176e+00
4.344180225281601082e+00 4.723404255319148426e+00
4.344180225281601082e+00 4.715894868585731814e+00
4.340425531914893220e+00 4.712140175219023064e+00
4.336670838548185358e+00 4.708385481852315202e+00
4.336670838548185358e+00 4.700876095118898590e+00
4.332916145181476608e+00 4.697121401752189840e+00
4.329161451814767858e+00 4.693366708385481978e+00
4.329161451814767858e+00 4.685857321652065366e+00
4.329161451814767858e+00 4.678347934918647866e+00
4.325406758448059996e+00 4.674593241551939116e+00
4.321652065081352134e+00 4.670838548185231254e+00
4.321652065081352134e+00 4.663329161451814642e+00
4.317897371714643384e+00 4.659574468085105892e+00
4.314142678347934634e+00 4.655819774718398030e+00
4.314142678347934634e+00 4.648310387984981418e+00
4.310387984981226772e+00 4.644555694618272668e+00
4.306633291614518022e+00 4.640801001251563918e+00
4.306633291614518022e+00 4.633291614518147306e+00
4.302878598247809272e+00 4.629536921151439444e+00
4.299123904881101410e+00 4.625782227784730694e+00
4.299123904881101410e+00 4.618272841051314082e+00
4.295369211514392660e+00 4.614518147684606220e+00
4.291614518147683910e+00 4.610763454317897470e+00
4.291614518147683910e+00 4.603254067584480858e+00
4.287859824780976048e+00 4.599499374217772107e+00
4.284105131414268186e+00 4.595744680851063357e+00
4.284105131414268186e+00 4.588235294117646745e+00
4.284105131414268186e+00 4.580725907384230133e+00
4.280350438047559436e+00 4.576971214017522271e+00
4.276595744680850686e+00 4.573216520650813521e+00
4.276595744680850686e+00 4.565707133917396909e+00
4.272841051314142824e+00 4.561952440550688159e+00
4.269086357947434962e+00 4.558197747183979409e+00
4.269086357947434962e+00 4.550688360450562797e+00
4.265331664580726212e+00 4.546933667083854047e+00
4.261576971214017462e+00 4.543178973717146185e+00
4.261576971214017462e+00 4.535669586983729573e+00
4.257822277847308712e+00 4.531914893617020823e+00
4.254067584480599962e+00 4.528160200250312961e+00
4.254067584480599962e+00 4.520650813516896349e+00
4.250312891113892100e+00 4.516896120150187599e+00
4.246558197747184238e+00 4.513141426783478849e+00
4.246558197747184238e+00 4.505632040050062237e+00
4.242803504380475488e+00 4.501877346683354375e+00
4.239048811013766738e+00 4.498122653316645625e+00
4.239048811013766738e+00 4.490613266583229013e+00
4.235294117647058876e+00 4.486858573216521151e+00
4.231539424280351014e+00 4.483103879849812401e+00
4.231539424280351014e+00 4.475594493116395789e+00
4.227784730913642264e+00 4.471839799749687039e+00
4.224030037546933514e+00 4.468085106382978289e+00
4.224030037546933514e+00 4.460575719649561677e+00
4.224030037546933514e+00 4.453066332916145065e+00
4.220275344180224764e+00 4.449311639549437203e+00
4.216520650813516013e+00 4.445556946182728453e+00
4.216520650813516013e+00 4.438047559449311841e+00
4.212765957446808152e+00 4.434292866082603091e+00
4.209011264080100290e+00 4.430538172715894341e+00
4.209011264080100290e+00 4.423028785982477729e+00
4.205256570713391540e+00 4.419274092615768978e+00
4.201501877346682789e+00 4.415519399249061117e+00
4.201501877346682789e+00 4.408010012515644505e+00
4.197747183979974928e+00 4.404255319148935754e+00
4.193992490613267066e+00 4.400500625782227893e+00
4.193992490613267066e+00 4.392991239048811281e+00
4.190237797246558316e+00 4.389236545682102530e+00
4.186483103879849565e+00 4.385481852315393780e+00
4.186483103879849565e+00 4.377972465581977168e+00
4.182728410513141704e+00 4.374217772215269306e+00
4.178973717146432953e+00 4.370463078848560556e+00
4.178973717146432953e+00 4.362953692115143944e+00
4.175219023779724203e+00 4.359198998748436082e+00
4.171464330413016341e+00 4.355444305381727332e+00
4.171464330413016341e+00 4.347934918648309832e+00
4.167709637046307591e+00 4.344180225281601082e+00
4.163954943679598841e+00 4.340425531914893220e+00
4.163954943679598841e+00 4.332916145181476608e+00
4.160200250312890979e+00 4.329161451814767858e+00
4.156445556946183117e+00 4.325406758448059996e+00
4.156445556946183117e+00 4.317897371714643384e+00
4.152690863579474367e+00 4.314142678347934634e+00
4.148936170212765617e+00 4.310387984981226772e+00
4.148936170212765617e+00 4.302878598247809272e+00
4.145181476846057755e+00 4.299123904881101410e+00
4.141426783479349005e+00 4.295369211514392660e+00
4.141426783479349005e+00 4.287859824780976048e+00
4.141426783479349005e+00 4.280350438047559436e+00
4.137672090112640255e+00 4.276595744680850686e+00
4.133917396745932393e+00 4.272841051314142824e+00
4.133917396745932393e+00 4.265331664580726212e+00
4.130162703379223643e+00 4.261576971214017462e+00
4.126408010012514893e+00 4.257822277847308712e+00
4.126408010012514893e+00 4.250312891113892100e+00
4.122653316645807031e+00 4.246558197747184238e+00
4.118898623279099169e+00 4.242803504380475488e+00
4.118898623279099169e+00 4.235294117647058876e+00
4.115143929912390419e+00 4.231539424280351014e+00
4.111389236545681669e+00 4.227784730913642264e+00
4.111389236545681669e+00 4.220275344180224764e+00
4.107634543178973807e+00 4.216520650813516013e+00
4.103879849812265945e+00 4.212765957446808152e+00
4.103879849812265945e+00 4.205256570713391540e+00
4.100125156445557195e+00 4.201501877346682789e+00
4.096370463078848445e+00 4.197747183979974928e+00
4.096370463078848445e+00 4.190237797246558316e+00
4.092615769712139695e+00 4.186483103879849565e+00
4.088861076345430945e+00 4.182728410513141704e+00
4.088861076345430945e+00 4.175219023779724203e+00
4.085106382978723083e+00 4.171464330413016341e+00
4.081351689612015221e+00 4.167709637046307591e+00
4.081351689612015221e+00 4.160200250312890979e+00
4.077596996245306471e+00 4.156445556946183117e+00
4.073842302878597721e+00 4.152690863579474367e+00
4.073842302878597721e+00 4.145181476846057755e+00
4.070087609511889859e+00 4.141426783479349005e+00
4.066332916145181997e+00 4.137672090112640255e+00
4.066332916145181997e+00 4.130162703379223643e+00
4.062578222778473247e+00 4.126408010012514893e+00
4.058823529411764497e+00 4.122653316645807031e+00
4.058823529411764497e+00 4.115143929912390419e+00
4.055068836045056635e+00 4.111389236545681669e+00
4.051314142678347885e+00 4.107634543178973807e+00
4.051314142678347885e+00 4.100125156445557195e+00
4.047559449311639135e+00 4.096370463078848445e+00
4.043804755944931273e+00 4.092615769712139695e+00
4.043804755944931273e+00 4.085106382978723083e+00
4.040050062578222523e+00 4.081351689612015221e+00
4.036295369211513773e+00 4.077596996245306471e+00
4.036295369211513773e+00 4.070087609511889859e+00
4.032540675844805911e+00 4.066332916145181997e+00
4.028785982478098049e+00 4.062578222778473247e+00
4.028785982478098049e+00 4.055068836045056635e+00
4.025031289111389299e+00 4.051314142678347885e+00
4.021276595744680549e+00 4.047559449311639135e+00
4.021276595744680549e+00 4.040050062578222523e+00
4.017521902377972687e+00 4.036295369211513773e+00
4.013767209011263937e+00 4.032540675844805911e+00
4.013767209011263937e+00 4.025031289111389299e+00
4.010012515644555187e+00 4.021276595744680549e+00
4.006257822277847325e+00 4.017521902377972687e+00
4.006257822277847325e+00 4.010012515644555187e+00
4.002503128911138575e+00 4.006257822277847325e+00
3.998748435544430269e+00 4.002503128911138575e+00
3.998748435544430269e+00 3.994993742177721963e+00
3.994993742177721963e+00 3.991239048811013657e+00
3.991239048811013657e+00 3.987484355444305351e+00
3.991239048811013657e+00 3.979974968710888295e+00
3.987484355444305351e+00 3.976220275344179989e+00
3.983729662077596601e+00 3.972465581977471683e+00
3.983729662077596601e+00 3.964956195244055071e+00
3.979974968710888295e+00 3.961201501877346765e+00
3.976220275344179989e+00 3.957446808510638014e+00
3.976220275344179989e+00 3.949937421777221402e+00
3.972465581977471683e+00 3.946182728410513096e+00
3.968710888610763377e+00 3.942428035043804790e+00
3.968710888610763377e+00 3.934918648310387734e+00
3.964956195244055071e+00 3.931163954943679428e+00
3.961201501877346765e+00 3.927409261576971122e+00
3.961201501877346765e+00 3.919899874843554510e+00
3.957446808510638014e+00 3.916145181476846204e+00
3.953692115143929708e+00 3.912390488110137454e+00
3.953692115143929708e+00 3.904881101376720842e+00
3.949937421777221402e+00 3.901126408010012536e+00
3.946182728410513096e+00 3.897371714643304230e+00
3.946182728410513096e+00 3.889862327909887174e+00
3.942428035043804790e+00 3.886107634543178868e+00
3.938673341677096040e+00 3.882352941176470562e+00
3.938673341677096040e+00 3.874843554443053506e+00
3.934918648310387734e+00 3.871088861076345200e+00
3.931163954943679428e+00 3.867334167709636894e+00
3.931163954943679428e+00 3.859824780976220282e+00
3.927409261576971122e+00 3.856070087609511532e+00
3.923654568210262816e+00 3.852315394242803226e+00
3.923654568210262816e+00 3.844806007509386614e+00
3.919899874843554510e+00 3.841051314142678308e+00
3.916145181476846204e+00 3.837296620775970002e+00
3.916145181476846204e+00 3.829787234042552946e+00
3.912390488110137454e+00 3.826032540675844640e+00
3.908635794743429148e+00 3.822277847309136334e+00
3.908635794743429148e+00 3.814768460575719722e+00
3.904881101376720842e+00 3.811013767209010972e+00
3.901126408010012536e+00 3.807259073842302666e+00
3.901126408010012536e+00 3.799749687108886054e+00
3.897371714643304230e+00 3.795994993742177748e+00
3.893617021276595480e+00 3.792240300375468998e+00
3.893617021276595480e+00 3.784730913642052386e+00
3.889862327909887174e+00 3.780976220275344080e+00
3.886107634543178868e+00 3.777221526908635774e+00
3.886107634543178868e+00 3.769712140175218718e+00
3.882352941176470562e+00 3.765957446808510412e+00
3.878598247809762256e+00 3.762202753441802106e+00
3.878598247809762256e+00 3.754693366708385494e+00
3.874843554443053506e+00 3.750938673341677188e+00
3.871088861076345200e+00 3.747183979974968437e+00
3.871088861076345200e+00 3.739674593241551825e+00
3.867334167709636894e+00 3.735919899874843519e+00
3.863579474342928588e+00 3.732165206508135213e+00
3.863579474342928588e+00 3.724655819774718157e+00
3.859824780976220282e+00 3.720901126408009851e+00
3.856070087609511532e+00 3.717146433041301545e+00
3.852315394242803226e+00 3.713391739674593239e+00
3.848560700876094920e+00 3.709637046307884933e+00
3.848560700876094920e+00 3.702127659574467877e+00
3.844806007509386614e+00 3.698372966207759571e+00
3.841051314142678308e+00 3.694618272841051265e+00
3.841051314142678308e+00 3.687108886107634209e+00
3.837296620775970002e+00 3.683354192740925903e+00
3.833541927409261696e+00 3.679599499374217597e+00
3.833541927409261696e+00 3.672090112640800985e+00
3.829787234042552946e+00 3.668335419274092679e+00
3.826032540675844640e+00 3.664580725907383929e+00
3.826032540675844640e+00 3.657071339173967317e+00
3.822277847309136334e+00 3.653316645807259011e+00
3.818523153942428028e+00 3.649561952440550705e+00
3.818523153942428028e+00 3.642052565707133649e+00
3.814768460575719722e+00 3.638297872340425343e+00
3.811013767209010972e+00 3.634543178973717037e+00
3.811013767209010972e+00 3.627033792240300425e+00
3.807259073842302666e+00 3.623279098873592119e+00
3.803504380475594360e+00 3.619524405506883369e+00
3.803504380475594360e+00 3.612015018773466757e+00
3.799749687108886054e+00 3.608260325406758451e+00
3.795994993742177748e+00 3.604505632040050145e+00
3.795994993742177748e+00 3.596996245306633089e+00
3.792240300375468998e+00 3.593241551939924783e+00
3.788485607008760692e+00 3.589486858573216477e+00
3.788485607008760692e+00 3.581977471839799421e+00
3.784730913642052386e+00 3.578222778473091115e+00
3.780976220275344080e+00 3.574468085106382809e+00
3.780976220275344080e+00 3.566958698372966197e+00
3.777221526908635774e+00 3.563204005006257447e+00
3.773466833541927024e+00 3.559449311639549141e+00
3.769712140175218718e+00 3.555694618272840835e+00
3.765957446808510412e+00 3.551939924906132529e+00
3.765957446808510412e+00 3.544430538172715917e+00
3.762202753441802106e+00 3.540675844806007611e+00
3.758448060075093800e+00 3.536921151439298860e+00
3.758448060075093800e+00 3.529411764705882248e+00
3.754693366708385494e+00 3.525657071339173942e+00
3.750938673341677188e+00 3.521902377972465636e+00
3.750938673341677188e+00 3.514392991239048580e+00
3.747183979974968437e+00 3.510638297872340274e+00
3.743429286608260131e+00 3.506883604505631968e+00
3.743429286608260131e+00 3.499374217772215356e+00
3.739674593241551825e+00 3.495619524405507050e+00
3.735919899874843519e+00 3.491864831038798300e+00
3.735919899874843519e+00 3.484355444305381688e+00
3.732165206508135213e+00 3.480600750938672938e+00
3.728410513141426463e+00 3.476846057571964632e+00
3.728410513141426463e+00 3.469336670838548020e+00
3.724655819774718157e+00 3.465581977471839714e+00
3.720901126408009851e+00 3.461827284105131408e+00
3.720901126408009851e+00 3.454317897371714352e+00
3.717146433041301545e+00 3.450563204005006046e+00
3.713391739674593239e+00 3.446808510638297740e+00
3.709637046307884933e+00 3.443053817271589434e+00
3.705882352941176627e+00 3.439299123904881128e+00
3.705882352941176627e+00 3.431789737171464072e+00
3.702127659574467877e+00 3.428035043804755766e+00
3.698372966207759571e+00 3.424280350438047460e+00
3.698372966207759571e+00 3.416770963704630848e+00
3.694618272841051265e+00 3.413016270337922542e+00
3.690863579474342515e+00 3.409261576971213792e+00
3.690863579474342515e+00 3.401752190237797180e+00
3.687108886107634209e+00 3.397997496871088874e+00
3.683354192740925903e+00 3.394242803504380568e+00
3.683354192740925903e+00 3.386733416770963512e+00
3.679599499374217597e+00 3.382978723404255206e+00
3.675844806007509291e+00 3.379224030037546900e+00
3.675844806007509291e+00 3.371714643304129844e+00
3.672090112640800985e+00 3.367959949937421538e+00
3.668335419274092679e+00 3.364205256570713232e+00
3.664580725907383929e+00 3.360450563204004926e+00
3.660826032540675623e+00 3.356695869837296620e+00
3.660826032540675623e+00 3.349186483103879564e+00
3.657071339173967317e+00 3.345431789737171258e+00
3.653316645807259011e+00 3.341677096370462952e+00
3.653316645807259011e+00 3.334167709637046340e+00
3.649561952440550705e+00 3.330413016270338034e+00
3.645807259073841955e+00 3.326658322903629283e+00
3.645807259073841955e+00 3.319148936170212671e+00
3.642052565707133649e+00 3.315394242803504365e+00
3.638297872340425343e+00 3.311639549436796059e+00
3.638297872340425343e+00 3.304130162703379003e+00
3.634543178973717037e+00 3.300375469336670697e+00
3.630788485607008731e+00 3.296620775969962391e+00
3.630788485607008731e+00 3.289111389236545779e+00
3.627033792240300425e+00 3.285356695869837473e+00
3.623279098873592119e+00 3.281602002503128723e+00
3.619524405506883369e+00 3.277847309136420417e+00
3.615769712140175063e+00 3.274092615769712111e+00
3.615769712140175063e+00 3.266583229036295055e+00
3.612015018773466757e+00 3.262828535669586749e+00
3.608260325406758451e+00 3.259073842302878443e+00
3.608260325406758451e+00 3.251564455569461831e+00
3.604505632040050145e+00 3.247809762202753525e+00
3.600750938673341395e+00 3.244055068836044775e+00
3.600750938673341395e+00 3.236545682102628163e+00
3.596996245306633089e+00 3.232790988735919857e+00
3.593241551939924783e+00 3.229036295369211551e+00
3.593241551939924783e+00 3.221526908635794495e+00
3.589486858573216477e+00 3.217772215269086189e+00
3.585732165206508171e+00 3.214017521902377883e+00
3.581977471839799421e+00 3.210262828535669577e+00
3.578222778473091115e+00 3.206508135168961271e+00
3.578222778473091115e+00 3.198998748435544215e+00
3.574468085106382809e+00 3.195244055068835909e+00
3.570713391739674503e+00 3.191489361702127603e+00
3.570713391739674503e+00 3.183979974968710991e+00
3.566958698372966197e+00 3.180225281602002241e+00
3.563204005006257447e+00 3.176470588235293935e+00
3.563204005006257447e+00 3.168961201501877323e+00
3.559449311639549141e+00 3.165206508135169017e+00
3.555694618272840835e+00 3.161451814768460267e+00
3.551939924906132529e+00 3.157697121401751961e+00
3.548185231539424223e+00 3.153942428035043655e+00
3.548185231539424223e+00 3.146433041301627043e+00
3.544430538172715917e+00 3.142678347934918293e+00
3.540675844806007611e+00 3.138923654568209987e+00
3.540675844806007611e+00 3.131414267834793375e+00
3.536921151439298860e+00 3.127659574468085069e+00
3.533166458072590554e+00 3.123904881101376763e+00
3.533166458072590554e+00 3.116395494367959706e+00
3.529411764705882248e+00 3.112640801001251400e+00
3.525657071339173942e+00 3.108886107634543094e+00
3.525657071339173942e+00 3.101376720901126482e+00
3.521902377972465636e+00 3.097622027534417732e+00
3.518147684605756886e+00 3.093867334167709426e+00
3.514392991239048580e+00 3.090112640801001120e+00
3.510638297872340274e+00 3.086357947434292814e+00
3.510638297872340274e+00 3.078848560700876202e+00
3.506883604505631968e+00 3.075093867334167896e+00
3.503128911138923662e+00 3.071339173967459146e+00
3.503128911138923662e+00 3.063829787234042534e+00
3.499374217772215356e+00 3.060075093867333784e+00
3.495619524405507050e+00 3.056320400500625478e+00
3.495619524405507050e+00 3.048811013767208866e+00
3.491864831038798300e+00 3.045056320400500560e+00
3.488110137672089994e+00 3.041301627033792254e+00
3.484355444305381688e+00 3.037546933667083948e+00
3.480600750938672938e+00 3.033792240300375198e+00
3.480600750938672938e+00 3.026282853566958586e+00
3.476846057571964632e+00 3.022528160200250280e+00
3.473091364205256326e+00 3.018773466833541974e+00
3.473091364205256326e+00 3.011264080100124918e+00
3.469336670838548020e+00 3.007509386733416612e+00
3.465581977471839714e+00 3.003754693366708306e+00
3.465581977471839714e+00 2.996245306633291694e+00
3.461827284105131408e+00 2.992490613266583388e+00
3.458072590738423102e+00 2.988735919899874638e+00
3.454317897371714352e+00 2.984981226533166332e+00
3.450563204005006046e+00 2.981226533166458026e+00
3.450563204005006046e+00 2.973717146433041414e+00
3.446808510638297740e+00 2.969962453066332664e+00
3.443053817271589434e+00 2.966207759699624358e+00
3.443053817271589434e+00 2.958698372966207746e+00
3.439299123904881128e+00 2.954943679599499440e+00
3.435544430538172378e+00 2.951188986232790690e+00
3.431789737171464072e+00 2.947434292866082384e+00
3.428035043804755766e+00 2.943679599499374078e+00
3.428035043804755766e+00 2.936170212765957466e+00
3.424280350438047460e+00 2.932415519399248716e+00
3.420525657071339154e+00 2.928660826032540410e+00
3.420525657071339154e+00 2.921151439299123798e+00
3.416770963704630848e+00 2.917396745932415492e+00
3.413016270337922542e+00 2.913642052565707186e+00
3.413016270337922542e+00 2.906132665832290130e+00
3.409261576971213792e+00 2.902377972465581824e+00
3.405506883604505486e+00 2.898623279098873518e+00
3.401752190237797180e+00 2.894868585732165212e+00
3.397997496871088874e+00 2.891113892365456906e+00
3.397997496871088874e+00 2.883604505632039849e+00
3.394242803504380568e+00 2.879849812265331543e+00
3.390488110137671818e+00 2.876095118898623237e+00
3.390488110137671818e+00 2.868585732165206625e+00
3.386733416770963512e+00 2.864831038798498319e+00
3.382978723404255206e+00 2.861076345431789569e+00
3.379224030037546900e+00 2.857321652065081263e+00
3.375469336670838594e+00 2.853566958698372957e+00
3.375469336670838594e+00 2.846057571964955901e+00
3.371714643304129844e+00 2.842302878598247595e+00
3.367959949937421538e+00 2.838548185231539289e+00
3.367959949937421538e+00 2.831038798498122677e+00
3.364205256570713232e+00 2.827284105131414371e+00
3.360450563204004926e+00 2.823529411764705621e+00
3.356695869837296620e+00 2.819774718397997315e+00
3.352941176470587870e+00 2.816020025031289009e+00
3.352941176470587870e+00 2.808510638297872397e+00
3.349186483103879564e+00 2.804755944931163647e+00
3.345431789737171258e+00 2.801001251564455341e+00
3.345431789737171258e+00 2.793491864831038729e+00
3.341677096370462952e+00 2.789737171464330423e+00
3.337922403003754646e+00 2.785982478097622117e+00
3.334167709637046340e+00 2.782227784730913811e+00
3.330413016270338034e+00 2.778473091364205061e+00
3.330413016270338034e+00 2.770963704630788449e+00
3.326658322903629283e+00 2.767209011264080143e+00
3.322903629536920977e+00 2.763454317897371837e+00
3.322903629536920977e+00 2.755944931163954781e+00
3.319148936170212671e+00 2.752190237797246475e+00
3.315394242803504365e+00 2.748435544430538169e+00
3.311639549436796059e+00 2.744680851063829863e+00
3.307884856070087309e+00 2.740926157697121113e+00
3.307884856070087309e+00 2.733416770963704501e+00
3.304130162703379003e+00 2.729662077596996195e+00
3.300375469336670697e+00 2.725907384230287889e+00
3.300375469336670697e+00 2.718397997496870833e+00
3.296620775969962391e+00 2.714643304130162527e+00
3.292866082603254085e+00 2.710888610763454221e+00
3.289111389236545779e+00 2.707133917396745915e+00
3.285356695869837473e+00 2.703379224030037609e+00
3.285356695869837473e+00 2.695869837296620553e+00
3.281602002503128723e+00 2.692115143929912247e+00
3.277847309136420417e+00 2.688360450563203941e+00
3.277847309136420417e+00 2.680851063829787329e+00
3.274092615769712111e+00 2.677096370463078578e+00
3.270337922403003361e+00 2.673341677096370272e+00
3.266583229036295055e+00 2.669586983729661966e+00
3.262828535669586749e+00 2.665832290362953660e+00
3.262828535669586749e+00 2.658322903629537048e+00
3.259073842302878443e+00 2.654568210262828742e+00
3.255319148936170137e+00 2.650813516896119992e+00
3.255319148936170137e+00 2.643304130162703380e+00
3.251564455569461831e+00 2.639549436795994630e+00
3.247809762202753525e+00 2.635794743429286324e+00
3.244055068836044775e+00 2.632040050062578018e+00
3.240300375469336469e+00 2.628285356695869712e+00
3.240300375469336469e+00 2.620775969962453100e+00
3.236545682102628163e+00 2.617021276595744794e+00
3.232790988735919857e+00 2.613266583229036044e+00
3.229036295369211551e+00 2.609511889862327738e+00
3.225281602002502801e+00 2.605757196495619432e+00
3.225281602002502801e+00 2.598247809762202820e+00
3.221526908635794495e+00 2.594493116395494070e+00
3.217772215269086189e+00 2.590738423028785764e+00
3.217772215269086189e+00 2.583229036295369152e+00
3.214017521902377883e+00 2.579474342928660846e+00
3.210262828535669577e+00 2.575719649561952540e+00
3.206508135168961271e+00 2.571964956195244234e+00
3.202753441802252965e+00 2.568210262828535484e+00
3.202753441802252965e+00 2.560700876095118872e+00
3.198998748435544215e+00 2.556946182728410566e+00
3.195244055068835909e+00 2.553191489361702260e+00
3.191489361702127603e+00 2.549436795994993510e+00
3.187734668335419297e+00 2.545682102628285204e+00
3.187734668335419297e+00 2.538172715894868592e+00
3.183979974968710991e+00 2.534418022528160286e+00
3.180225281602002241e+00 2.530663329161451536e+00
3.180225281602002241e+00 2.523153942428034924e+00
3.176470588235293935e+00 2.519399249061326618e+00
3.172715894868585629e+00 2.515644555694618312e+00
3.168961201501877323e+00 2.511889862327909562e+00
3.165206508135169017e+00 2.508135168961201256e+00
3.165206508135169017e+00 2.500625782227784644e+00
3.161451814768460267e+00 2.496871088861076338e+00
3.157697121401751961e+00 2.493116395494368032e+00
3.153942428035043655e+00 2.489361702127659726e+00
3.150187734668335349e+00 2.485607008760950976e+00
3.150187734668335349e+00 2.478097622027534364e+00
3.146433041301627043e+00 2.474342928660826058e+00
3.142678347934918293e+00 2.470588235294117752e+00
3.138923654568209987e+00 2.466833541927409001e+00
3.135168961201501681e+00 2.463078848560700695e+00
3.135168961201501681e+00 2.455569461827284083e+00
3.131414267834793375e+00 2.451814768460575777e+00
3.127659574468085069e+00 2.448060075093867471e+00
3.127659574468085069e+00 2.440550688360450415e+00
3.123904881101376763e+00 2.436795994993742109e+00
3.120150187734668457e+00 2.433041301627033803e+00
3.116395494367959706e+00 2.429286608260325053e+00
3.112640801001251400e+00 2.425531914893616747e+00
3.112640801001251400e+00 2.418022528160200135e+00
3.108886107634543094e+00 2.414267834793491829e+00
3.105131414267834788e+00 2.410513141426783523e+00
3.101376720901126482e+00 2.406758448060075217e+00
3.097622027534417732e+00 2.403003754693366467e+00
3.097622027534417732e+00 2.395494367959949855e+00
3.093867334167709426e+00 2.391739674593241549e+00
3.090112640801001120e+00 2.387984981226533243e+00
3.086357947434292814e+00 2.384230287859824493e+00
3.082603254067584508e+00 2.380475594493116187e+00
3.082603254067584508e+00 2.372966207759699575e+00
3.078848560700876202e+00 2.369211514392991269e+00
3.075093867334167896e+00 2.365456821026282963e+00
3.071339173967459146e+00 2.361702127659574657e+00
3.067584480600750840e+00 2.357947434292865907e+00
3.067584480600750840e+00 2.350438047559449295e+00
3.063829787234042534e+00 2.346683354192740989e+00
3.060075093867333784e+00 2.342928660826032683e+00
3.060075093867333784e+00 2.335419274092615627e+00
3.056320400500625478e+00 2.331664580725907321e+00
3.052565707133917172e+00 2.327909887359199015e+00
3.048811013767208866e+00 2.324155193992490709e+00
3.045056320400500560e+00 2.320400500625781959e+00
3.045056320400500560e+00 2.312891113892365347e+00
3.041301627033792254e+00 2.309136420525657041e+00
3.037546933667083948e+00 2.305381727158948735e+00
3.033792240300375198e+00 2.301627033792239985e+00
3.030037546933666892e+00 2.297872340425531679e+00
3.030037546933666892e+00 2.290362953692115067e+00
3.026282853566958586e+00 2.286608260325406761e+00
3.022528160200250280e+00 2.282853566958698455e+00
3.018773466833541974e+00 2.279098873591990149e+00
3.015018773466833224e+00 2.275344180225281399e+00
3.015018773466833224e+00 2.267834793491864787e+00
3.011264080100124918e+00 2.264080100125156481e+00
3.007509386733416612e+00 2.260325406758448175e+00
3.003754693366708306e+00 2.256570713391739424e+00
3.000000000000000000e+00 2.252816020025031118e+00
3.000000000000000000e+00 2.245306633291614506e+00
2.996245306633291694e+00 2.241551939924906200e+00
2.992490613266583388e+00 2.237797246558197894e+00
2.988735919899874638e+00 2.234042553191489588e+00
2.984981226533166332e+00 2.230287859824780838e+00
2.984981226533166332e+00 2.222778473091364226e+00
2.981226533166458026e+00 2.219023779724655476e+00
2.977471839799749720e+00 2.215269086357947170e+00
2.973717146433041414e+00 2.211514392991238864e+00
2.969962453066332664e+00 2.207759699624530558e+00
2.969962453066332664e+00 2.200250312891113946e+00
2.966207759699624358e+00 2.196495619524405640e+00
2.962453066332916052e+00 2.192740926157696890e+00
2.958698372966207746e+00 2.188986232790988584e+00
2.954943679599499440e+00 2.185231539424280278e+00
2.954943679599499440e+00 2.177722152690863666e+00
2.951188986232790690e+00 2.173967459324154916e+00
2.947434292866082384e+00 2.170212765957446610e+00
2.943679599499374078e+00 2.166458072590738304e+00
2.939924906132665772e+00 2.162703379224029998e+00
2.936170212765957466e+00 2.158948685857321692e+00
2.932415519399248716e+00 2.155193992490613386e+00
2.932415519399248716e+00 2.147684605757196330e+00
2.928660826032540410e+00 2.143929912390488024e+00
2.924906132665832104e+00 2.140175219023779718e+00
2.921151439299123798e+00 2.136420525657071412e+00
2.917396745932415492e+00 2.132665832290363106e+00
2.917396745932415492e+00 2.125156445556946050e+00
2.913642052565707186e+00 2.121401752190237744e+00
2.909887359198998880e+00 2.117647058823529438e+00
2.906132665832290130e+00 2.113892365456821132e+00
2.902377972465581824e+00 2.110137672090112382e+00
2.902377972465581824e+00 2.102628285356695770e+00
2.898623279098873518e+00 2.098873591989987464e+00
2.894868585732165212e+00 2.095118898623279158e+00
2.891113892365456906e+00 2.091364205256570408e+00
2.887359198998748155e+00 2.087609511889862102e+00
2.887359198998748155e+00 2.080100125156445490e+00
2.883604505632039849e+00 2.076345431789737184e+00
2.879849812265331543e+00 2.072590738423028878e+00
2.876095118898623237e+00 2.068836045056320572e+00
2.872340425531914931e+00 2.065081351689611822e+00
2.872340425531914931e+00 2.057571964956195210e+00
2.868585732165206625e+00 2.053817271589486904e+00
2.864831038798498319e+00 2.050062578222778598e+00
2.861076345431789569e+00 2.046307884856069848e+00
2.857321652065081263e+00 2.042553191489361541e+00
2.853566958698372957e+00 2.038798498122653235e+00
2.849812265331664207e+00 2.035043804755944929e+00
2.849812265331664207e+00 2.027534418022528317e+00
2.846057571964955901e+00 2.023779724655820011e+00
2.842302878598247595e+00 2.020025031289111261e+00
2.838548185231539289e+00 2.016270337922402955e+00
2.834793491864830983e+00 2.012515644555694649e+00
2.834793491864830983e+00 2.005006257822277593e+00
2.831038798498122677e+00 2.001251564455569287e+00
2.827284105131414371e+00 1.997496871088860981e+00
2.823529411764705621e+00 1.993742177722152675e+00
2.819774718397997315e+00 1.989987484355444147e+00
2.816020025031289009e+00 1.986232790988735841e+00
2.812265331664580703e+00 1.982478097622027535e+00
2.812265331664580703e+00 1.974968710888610701e+00
2.808510638297872397e+00 1.971214017521902395e+00
2.804755944931163647e+00 1.967459324155193867e+00
2.801001251564455341e+00 1.963704630788485561e+00
2.797246558197747035e+00 1.959949937421777255e+00
2.797246558197747035e+00 1.952440550688360421e+00
2.793491864831038729e+00 1.948685857321652115e+00
2.789737171464330423e+00 1.944931163954943587e+00
2.785982478097622117e+00 1.941176470588235059e+00
2.782227784730913811e+00 1.937421777221526753e+00
2.778473091364205061e+00 1.933667083854818447e+00
2.774718397997496755e+00 1.929912390488110141e+00
2.774718397997496755e+00 1.922403003754693307e+00
2.770963704630788449e+00 1.918648310387984779e+00
2.767209011264080143e+00 1.914893617021276473e+00
2.763454317897371837e+00 1.911138923654568167e+00
2.759699624530663087e+00 1.907384230287859861e+00
2.759699624530663087e+00 1.899874843554443027e+00
2.755944931163954781e+00 1.896120150187734499e+00
2.752190237797246475e+00 1.892365456821026193e+00
2.748435544430538169e+00 1.888610763454317887e+00
2.744680851063829863e+00 1.884856070087609359e+00
2.740926157697121113e+00 1.881101376720901053e+00
2.737171464330412807e+00 1.877346683354192747e+00
2.737171464330412807e+00 1.869837296620775913e+00
2.733416770963704501e+00 1.866082603254067607e+00
2.729662077596996195e+00 1.862327909887359079e+00
2.725907384230287889e+00 1.858573216520650773e+00
2.722152690863579139e+00 1.854818523153942467e+00
2.718397997496870833e+00 1.851063829787233939e+00
2.714643304130162527e+00 1.847309136420525633e+00
2.714643304130162527e+00 1.839799749687108799e+00
2.710888610763454221e+00 1.836045056320400271e+00
2.707133917396745915e+00 1.832290362953691965e+00
2.703379224030037609e+00 1.828535669586983659e+00
2.699624530663329303e+00 1.824780976220275353e+00
2.699624530663329303e+00 1.817271589486858518e+00
2.695869837296620553e+00 1.813516896120149990e+00
2.692115143929912247e+00 1.809762202753441684e+00
2.688360450563203941e+00 1.806007509386733378e+00
2.684605757196495635e+00 1.802252816020025072e+00
2.680851063829787329e+00 1.798498122653316766e+00
2.677096370463078578e+00 1.794743429286608238e+00
2.677096370463078578e+00 1.787234042553191404e+00
2.673341677096370272e+00 1.783479349186483098e+00
2.669586983729661966e+00 1.779724655819774570e+00
2.665832290362953660e+00 1.775969962453066264e+00
2.662077596996245354e+00 1.772215269086357958e+00
2.658322903629537048e+00 1.768460575719649430e+00
2.654568210262828742e+00 1.764705882352941124e+00
2.654568210262828742e+00 1.757196495619524290e+00
2.650813516896119992e+00 1.753441802252815984e+00
2.647058823529411686e+00 1.749687108886107678e+00
2.643304130162703380e+00 1.745932415519399150e+00
2.639549436795994630e+00 1.742177722152690844e+00
2.635794743429286324e+00 1.738423028785982538e+00
2.632040050062578018e+00 1.734668335419274010e+00
2.632040050062578018e+00 1.727158948685857176e+00
2.628285356695869712e+00 1.723404255319148870e+00
2.624530663329161406e+00 1.719649561952440564e+00
2.620775969962453100e+00 1.715894868585732258e+00
2.617021276595744794e+00 1.712140175219023730e+00
2.613266583229036044e+00 1.708385481852315202e+00
2.609511889862327738e+00 1.704630788485606896e+00
2.605757196495619432e+00 1.700876095118898590e+00
2.602002503128911126e+00 1.697121401752190284e+00
2.602002503128911126e+00 1.689612015018773450e+00
2.598247809762202820e+00 1.685857321652064922e+00
2.594493116395494070e+00 1.682102628285356616e+00
2.590738423028785764e+00 1.678347934918648310e+00
2.586983729662077458e+00 1.674593241551939782e+00
2.583229036295369152e+00 1.670838548185231476e+00
2.579474342928660846e+00 1.667083854818523170e+00
2.579474342928660846e+00 1.659574468085106336e+00
2.575719649561952540e+00 1.655819774718398030e+00
2.571964956195244234e+00 1.652065081351689502e+00
2.568210262828535484e+00 1.648310387984981196e+00
2.564455569461827178e+00 1.644555694618272890e+00
2.560700876095118872e+00 1.640801001251564362e+00
2.556946182728410566e+00 1.637046307884856056e+00
2.553191489361702260e+00 1.633291614518147750e+00
2.549436795994993510e+00 1.629536921151439222e+00
2.549436795994993510e+00 1.622027534418022388e+00
2.545682102628285204e+00 1.618272841051314082e+00
2.541927409261576898e+00 1.614518147684605776e+00
2.538172715894868592e+00 1.610763454317897470e+00
2.534418022528160286e+00 1.607008760951188941e+00
2.530663329161451536e+00 1.603254067584480413e+00
2.526908635794743230e+00 1.599499374217772107e+00
2.526908635794743230e+00 1.591989987484355495e+00
2.523153942428034924e+00 1.588235294117647189e+00
2.519399249061326618e+00 1.584480600750938661e+00
2.515644555694618312e+00 1.580725907384230133e+00
2.511889862327909562e+00 1.576971214017521827e+00
2.508135168961201256e+00 1.573216520650813521e+00
2.504380475594492950e+00 1.569461827284104993e+00
2.500625782227784644e+00 1.565707133917396687e+00
2.496871088861076338e+00 1.561952440550688381e+00
2.496871088861076338e+00 1.554443053817271547e+00
2.493116395494368032e+00 1.550688360450563241e+00
2.489361702127659726e+00 1.546933667083854713e+00
2.485607008760950976e+00 1.543178973717146407e+00
2.481852315394242670e+00 1.539424280350438101e+00
2.478097622027534364e+00 1.535669586983729573e+00
2.474342928660826058e+00 1.531914893617021267e+00
2.470588235294117752e+00 1.528160200250312961e+00
2.466833541927409001e+00 1.524405506883604433e+00
2.466833541927409001e+00 1.516896120150187599e+00
2.463078848560700695e+00 1.513141426783479293e+00
2.459324155193992389e+00 1.509386733416770987e+00
2.455569461827284083e+00 1.505632040050062681e+00
2.451814768460575777e+00 1.501877346683354153e+00
2.448060075093867471e+00 1.498122653316645625e+00
2.444305381727159165e+00 1.494367959949937319e+00
2.440550688360450415e+00 1.490613266583229013e+00
2.436795994993742109e+00 1.486858573216520707e+00
2.433041301627033803e+00 1.483103879849812401e+00
2.429286608260325053e+00 1.479349186483103873e+00
2.429286608260325053e+00 1.471839799749687039e+00
2.425531914893616747e+00 1.468085106382978733e+00
2.421777221526908441e+00 1.464330413016270205e+00
2.418022528160200135e+00 1.460575719649561899e+00
2.414267834793491829e+00 1.456821026282853593e+00
2.410513141426783523e+00 1.453066332916145065e+00
2.406758448060075217e+00 1.449311639549436759e+00
2.403003754693366467e+00 1.445556946182728453e+00
2.399249061326658161e+00 1.441802252816019925e+00
2.395494367959949855e+00 1.438047559449311619e+00
2.391739674593241549e+00 1.434292866082603313e+00
2.391739674593241549e+00 1.426783479349186479e+00
2.387984981226533243e+00 1.423028785982478173e+00
2.384230287859824493e+00 1.419274092615769645e+00
2.380475594493116187e+00 1.415519399249061117e+00
2.376720901126407881e+00 1.411764705882352811e+00
2.372966207759699575e+00 1.408010012515644505e+00
2.369211514392991269e+00 1.404255319148936199e+00
2.365456821026282963e+00 1.400500625782227893e+00
2.361702127659574657e+00 1.396745932415519365e+00
2.357947434292865907e+00 1.392991239048810836e+00
2.354192740926157601e+00 1.389236545682102530e+00
2.354192740926157601e+00 1.381727158948685918e+00
2.350438047559449295e+00 1.377972465581977612e+00
2.346683354192740989e+00 1.374217772215269084e+00
2.342928660826032683e+00 1.370463078848560556e+00
2.339173967459323933e+00 1.366708385481852250e+00
2.335419274092615627e+00 1.362953692115143944e+00
2.331664580725907321e+00 1.359198998748435416e+00
2.327909887359199015e+00 1.355444305381727110e+00
2.324155193992490709e+00 1.351689612015018804e+00
2.320400500625781959e+00 1.347934918648310276e+00
2.316645807259073653e+00 1.344180225281601970e+00
2.312891113892365347e+00 1.340425531914893664e+00
2.309136420525657041e+00 1.336670838548185136e+00
2.309136420525657041e+00 1.329161451814768524e+00
2.305381727158948735e+00 1.325406758448059996e+00
2.301627033792239985e+00 1.321652065081351690e+00
2.297872340425531679e+00 1.317897371714643384e+00
2.294117647058823373e+00 1.314142678347934856e+00
2.290362953692115067e+00 1.310387984981226328e+00
2.286608260325406761e+00 1.306633291614518022e+00
2.282853566958698455e+00 1.302878598247809716e+00
2.279098873591990149e+00 1.299123904881101410e+00
2.275344180225281399e+00 1.295369211514393104e+00
2.271589486858573093e+00 1.291614518147684576e+00
2.267834793491864787e+00 1.287859824780976048e+00
2.264080100125156481e+00 1.284105131414267742e+00
2.260325406758448175e+00 1.280350438047559436e+00
2.256570713391739424e+00 1.276595744680851130e+00
2.256570713391739424e+00 1.269086357947434296e+00
2.252816020025031118e+00 1.265331664580725768e+00
2.249061326658322812e+00 1.261576971214017462e+00
2.245306633291614506e+00 1.257822277847309156e+00
2.241551939924906200e+00 1.254067584480600628e+00
2.237797246558197894e+00 1.250312891113892322e+00
2.234042553191489588e+00 1.246558197747184016e+00
2.230287859824780838e+00 1.242803504380475488e+00
2.226533166458072532e+00 1.239048811013767182e+00
2.222778473091364226e+00 1.235294117647058876e+00
2.219023779724655476e+00 1.231539424280350348e+00
2.215269086357947170e+00 1.227784730913642042e+00
2.211514392991238864e+00 1.224030037546933736e+00
2.207759699624530558e+00 1.220275344180225208e+00
2.204005006257822252e+00 1.216520650813516902e+00
2.200250312891113946e+00 1.212765957446808596e+00
2.196495619524405640e+00 1.209011264080100068e+00
2.192740926157696890e+00 1.205256570713391540e+00
2.188986232790988584e+00 1.201501877346683234e+00
2.188986232790988584e+00 1.193992490613266622e+00
2.185231539424280278e+00 1.190237797246558316e+00
2.181476846057571972e+00 1.186483103879849788e+00
2.177722152690863666e+00 1.182728410513141259e+00
2.173967459324154916e+00 1.178973717146432953e+00
2.170212765957446610e+00 1.175219023779724647e+00
2.166458072590738304e+00 1.171464330413016341e+00
2.162703379224029998e+00 1.167709637046308035e+00
2.158948685857321692e+00 1.163954943679599507e+00
2.155193992490613386e+00 1.160200250312890979e+00
2.151439299123905080e+00 1.156445556946182673e+00
2.147684605757196330e+00 1.152690863579474367e+00
2.143929912390488024e+00 1.148936170212765839e+00
2.140175219023779718e+00 1.145181476846057533e+00
2.136420525657071412e+00 1.141426783479349227e+00
2.132665832290363106e+00 1.137672090112640699e+00
2.128911138923654356e+00 1.133917396745932393e+00
2.125156445556946050e+00 1.130162703379224087e+00
2.121401752190237744e+00 1.126408010012515559e+00
2.117647058823529438e+00 1.122653316645807253e+00
2.113892365456821132e+00 1.118898623279098947e+00
2.110137672090112382e+00 1.115143929912390419e+00
2.106382978723404076e+00 1.111389236545682113e+00
2.102628285356695770e+00 1.107634543178973807e+00
2.098873591989987464e+00 1.103879849812265279e+00
2.095118898623279158e+00 1.100125156445556751e+00
2.091364205256570408e+00 1.096370463078848445e+00
2.087609511889862102e+00 1.092615769712140139e+00
2.083854818523153796e+00 1.088861076345431833e+00
2.080100125156445490e+00 1.085106382978723527e+00
2.076345431789737184e+00 1.081351689612014999e+00
2.072590738423028878e+00 1.077596996245306471e+00
2.068836045056320572e+00 1.073842302878598165e+00
2.068836045056320572e+00 1.066332916145181553e+00
2.065081351689611822e+00 1.062578222778473247e+00
2.061326658322903516e+00 1.058823529411764719e+00
2.057571964956195210e+00 1.055068836045056191e+00
2.053817271589486904e+00 1.051314142678347885e+00
2.050062578222778598e+00 1.047559449311639579e+00
2.046307884856069848e+00 1.043804755944931051e+00
2.042553191489361541e+00 1.040050062578222745e+00
2.038798498122653235e+00 1.036295369211514439e+00
2.035043804755944929e+00 1.032540675844805911e+00
2.031289111389236623e+00 1.028785982478097605e+00
2.027534418022528317e+00 1.025031289111389299e+00
2.023779724655820011e+00 1.021276595744680771e+00
2.020025031289111261e+00 1.017521902377972465e+00
2.016270337922402955e+00 1.013767209011264159e+00
2.012515644555694649e+00 1.010012515644555631e+00
2.008760951188985899e+00 1.006257822277847325e+00
2.005006257822277593e+00 1.002503128911139019e+00
2.001251564455569287e+00 9.987484355444304907e-01
1.997496871088860981e+00 9.949937421777221846e-01
1.993742177722152675e+00 9.912390488110137676e-01
1.989987484355444147e+00 9.874843554443053506e-01
1.986232790988735841e+00 9.837296620775969336e-01
1.982478097622027535e+00 9.799749687108885166e-01
1.978723404255319007e+00 9.762202753441802106e-01
1.974968710888610701e+00 9.724655819774717935e-01
1.971214017521902395e+00 9.687108886107633765e-01
1.967459324155193867e+00 9.649561952440550705e-01
1.963704630788485561e+00 9.612015018773466535e-01
1.959949937421777255e+00 9.574468085106382365e-01
1.956195244055068727e+00 9.536921151439299305e-01
1.952440550688360421e+00 9.499374217772215134e-01
1.948685857321652115e+00 9.461827284105130964e-01
1.944931163954943587e+00 9.424280350438047904e-01
1.941176470588235059e+00 9.386733416770963734e-01
1.937421777221526753e+00 9.349186483103879564e-01
1.933667083854818447e+00 9.311639549436795393e-01
1.929912390488110141e+00 9.274092615769711223e-01
1.922403003754693307e+00 9.274092615769711223e-01
1.918648310387984779e+00 9.236545682102628163e-01
1.914893617021276473e+00 9.198998748435543993e-01
1.911138923654568167e+00 9.161451814768459823e-01
1.907384230287859861e+00 9.123904881101376763e-01
1.903629536921151555e+00 9.086357947434292592e-01
1.899874843554443027e+00 9.048811013767208422e-01
1.896120150187734499e+00 9.011264080100125362e-01
1.892365456821026193e+00 8.973717146433041192e-01
1.888610763454317887e+00 8.936170212765957022e-01
1.884856070087609359e+00 8.898623279098873962e-01
1.881101376720901053e+00 8.861076345431789791e-01
1.877346683354192747e+00 8.823529411764705621e-01
1.873591989987484219e+00 8.785982478097621451e-01
1.869837296620775913e+00 8.748435544430537281e-01
1.866082603254067607e+00 8.710888610763454221e-01
1.862327909887359079e+00 8.673341677096370050e-01
1.858573216520650773e+00 8.635794743429285880e-01
1.854818523153942467e+00 8.598247809762202820e-01
1.851063829787233939e+00 8.560700876095118650e-01
1.847309136420525633e+00 8.523153942428034480e-01
1.843554443053817327e+00 8.485607008760951420e-01
1.839799749687108799e+00 8.448060075093867249e-01
1.836045056320400271e+00 8.410513141426783079e-01
1.832290362953691965e+00 8.372966207759700019e-01
1.828535669586983659e+00 8.335419274092615849e-01
1.824780976220275353e+00 8.297872340425531679e-01
1.821026282853567047e+00 8.260325406758447508e-01
1.817271589486858518e+00 8.222778473091363338e-01
1.809762202753441684e+00 8.222778473091363338e-01
1.806007509386733378e+00 8.185231539424280278e-01
1.802252816020025072e+00 8.147684605757196108e-01
1.798498122653316766e+00 8.110137672090111938e-01
1.794743429286608238e+00 8.072590738423028878e-01
1.790988735919899710e+00 8.035043804755944707e-01
1.787234042553191404e+00 7.997496871088860537e-01
1.783479349186483098e+00 7.959949937421777477e-01
1.779724655819774570e+00 7.922403003754693307e-01
1.775969962453066264e+00 7.884856070087609137e-01
1.772215269086357958e+00 7.847309136420526077e-01
1.768460575719649430e+00 7.809762202753441906e-01
1.764705882352941124e+00 7.772215269086357736e-01
1.760951188986232818e+00 7.734668335419273566e-01
1.757196495619524290e+00 7.697121401752189396e-01
1.753441802252815984e+00 7.659574468085106336e-01
1.749687108886107678e+00 7.622027534418022165e-01
1.742177722152690844e+00 7.622027534418022165e-01
1.738423028785982538e+00 7.584480600750937995e-01
1.734668335419274010e+00 7.546933667083854935e-01
1.730913642052565482e+00 7.509386733416770765e-01
1.727158948685857176e+00 7.471839799749686595e-01
1.723404255319148870e+00 7.434292866082603535e-01
1.719649561952440564e+00 7.396745932415519365e-01
1.715894868585732258e+00 7.359198998748435194e-01
1.712140175219023730e+00 7.321652065081352134e-01
1.708385481852315202e+00 7.284105131414267964e-01
1.704630788485606896e+00 7.246558197747183794e-01
1.700876095118898590e+00 7.209011264080099624e-01
1.697121401752190284e+00 7.171464330413015453e-01
1.689612015018773450e+00 7.171464330413015453e-01
1.685857321652064922e+00 7.133917396745932393e-01
1.682102628285356616e+00 7.096370463078848223e-01
1.678347934918648310e+00 7.058823529411764053e-01
1.674593241551939782e+00 7.021276595744680993e-01
1.670838548185231476e+00 6.983729662077596823e-01
1.667083854818523170e+00 6.946182728410512652e-01
1.663329161451814642e+00 6.908635794743429592e-01
1.659574468085106336e+00 6.871088861076345422e-01
1.655819774718398030e+00 6.833541927409261252e-01
1.652065081351689502e+00 6.795994993742178192e-01
1.644555694618272890e+00 6.795994993742178192e-01
1.640801001251564362e+00 6.758448060075094022e-01
1.637046307884856056e+00 6.720901126408009851e-01
1.633291614518147750e+00 6.683354192740925681e-01
1.629536921151439222e+00 6.645807259073841511e-01
1.625782227784730694e+00 6.608260325406758451e-01
1.622027534418022388e+00 6.570713391739674281e-01
1.618272841051314082e+00 6.533166458072590110e-01
1.614518147684605776e+00 6.495619524405507050e-01
1.610763454317897470e+00 6.458072590738422880e-01
1.607008760951188941e+00 6.420525657071338710e-01
1.599499374217772107e+00 6.420525657071338710e-01
1.595744680851063801e+00 6.382978723404255650e-01
1.591989987484355495e+00 6.345431789737171480e-01
1.588235294117647189e+00 6.307884856070087309e-01
1.584480600750938661e+00 6.270337922403004249e-01
1.580725907384230133e+00 6.232790988735920079e-01
1.576971214017521827e+00 6.195244055068835909e-01
1.569461827284104993e+00 6.195244055068835909e-01
1.565707133917396687e+00 6.157697121401751739e-01
1.561952440550688381e+00 6.120150187734667568e-01
1.558197747183979853e+00 6.082603254067584508e-01
1.554443053817271547e+00 6.045056320400500338e-01
1.550688360450563241e+00 6.007509386733416168e-01
1.546933667083854713e+00 5.969962453066333108e-01
1.543178973717146407e+00 5.932415519399248938e-01
1.539424280350438101e+00 5.894868585732164767e-01
1.531914893617021267e+00 5.894868585732164767e-01
1.528160200250312961e+00 5.857321652065081707e-01
1.524405506883604433e+00 5.819774718397997537e-01
1.520650813516895905e+00 5.782227784730913367e-01
1.516896120150187599e+00 5.744680851063830307e-01
1.513141426783479293e+00 5.707133917396746137e-01
1.509386733416770987e+00 5.669586983729661966e-01
1.501877346683354153e+00 5.669586983729661966e-01
1.498122653316645625e+00 5.632040050062577796e-01
1.494367959949937319e+00 5.594493116395493626e-01
1.490613266583229013e+00 5.556946182728410566e-01
1.486858573216520707e+00 5.519399249061326396e-01
1.483103879849812401e+00 5.481852315394242225e-01
1.479349186483103873e+00 5.444305381727159165e-01
1.471839799749687039e+00 5.444305381727159165e-01
1.468085106382978733e+00 5.406758448060074995e-01
1.464330413016270205e+00 5.369211514392990825e-01
1.460575719649561899e+00 5.331664580725907765e-01
1.456821026282853593e+00 5.294117647058823595e-01
1.453066332916145065e+00 5.256570713391739424e-01
1.449311639549436759e+00 5.219023779724656364e-01
1.441802252816019925e+00 5.219023779724656364e-01
1.438047559449311619e+00 5.181476846057572194e-01
1.434292866082603313e+00 5.143929912390488024e-01
1.430538172715894785e+00 5.106382978723403854e-01
1.426783479349186479e+00 5.068836045056319684e-01
1.419274092615769645e+00 5.068836045056319684e-01
1.415519399249061117e+00 5.031289111389236623e-01
1.411764705882352811e+00 4.993742177722152453e-01
1.408010012515644505e+00 4.956195244055068838e-01
1.404255319148936199e+00 4.918648310387985223e-01
1.400500625782227893e+00 4.881101376720901053e-01
1.396745932415519365e+00 4.843554443053816883e-01
1.389236545682102530e+00 4.843554443053816883e-01
1.385481852315394224e+00 4.806007509386733267e-01
1.381727158948685918e+00 4.768460575719649652e-01
1.377972465581977612e+00 4.730913642052565482e-01
1.374217772215269084e+00 4.693366708385481312e-01
1.366708385481852250e+00 4.693366708385481312e-01
1.362953692115143944e+00 4.655819774718397697e-01
1.359198998748435416e+00 4.618272841051314082e-01
1.355444305381727110e+00 4.580725907384229911e-01
1.351689612015018804e+00 4.543178973717146296e-01
1.344180225281601970e+00 4.543178973717146296e-01
1.340425531914893664e+00 4.505632040050062681e-01
1.336670838548185136e+00 4.468085106382978511e-01
1.332916145181476830e+00 4.430538172715894896e-01
1.329161451814768524e+00 4.392991239048811281e-01
1.321652065081351690e+00 4.392991239048811281e-01
1.317897371714643384e+00 4.355444305381727110e-01
1.314142678347934856e+00 4.317897371714642940e-01
1.310387984981226328e+00 4.280350438047559325e-01
1.306633291614518022e+00 4.242803504380475710e-01
1.299123904881101410e+00 4.242803504380475710e-01
1.295369211514393104e+00 4.205256570713391540e-01
1.291614518147684576e+00 4.167709637046307369e-01
1.287859824780976048e+00 4.130162703379223754e-01
1.284105131414267742e+00 4.092615769712140139e-01
1.276595744680851130e+00 4.092615769712140139e-01
1.272841051314142824e+00 4.055068836045055969e-01
1.269086357947434296e+00 4.017521902377972354e-01
1.265331664580725768e+00 3.979974968710888739e-01
1.261576971214017462e+00 3.942428035043804568e-01
1.254067584480600628e+00 3.942428035043804568e-01
1.250312891113892322e+00 3.904881101376720953e-01
1.246558197747184016e+00 3.867334167709637338e-01
1.239048811013767182e+00 3.867334167709637338e-01
1.235294117647058876e+00 3.829787234042553168e-01
1.231539424280350348e+00 3.792240300375468998e-01
1.227784730913642042e+00 3.754693366708385383e-01
1.224030037546933736e+00 3.717146433041301767e-01
1.216520650813516902e+00 3.717146433041301767e-01
1.212765957446808596e+00 3.679599499374217597e-01
1.209011264080100068e+00 3.642052565707133427e-01
1.201501877346683234e+00 3.642052565707133427e-01
1.197747183979974928e+00 3.604505632040049812e-01
1.193992490613266622e+00 3.566958698372966197e-01
1.190237797246558316e+00 3.529411764705882026e-01
1.186483103879849788e+00 3.491864831038798411e-01
1.178973717146432953e+00 3.491864831038798411e-01
1.175219023779724647e+00 3.454317897371714796e-01
1.171464330413016341e+00 3.416770963704630626e-01
1.163954943679599507e+00 3.416770963704630626e-01
1.160200250312890979e+00 3.379224030037547011e-01
1.156445556946182673e+00 3.341677096370463396e-01
1.152690863579474367e+00 3.304130162703379225e-01
1.148936170212765839e+00 3.266583229036295055e-01
1.141426783479349227e+00 3.266583229036295055e-01
1.137672090112640699e+00 3.229036295369211440e-01
1.133917396745932393e+00 3.191489361702127825e-01
1.126408010012515559e+00 3.191489361702127825e-01
1.122653316645807253e+00 3.153942428035043655e-01
1.118898623279098947e+00 3.116395494367959484e-01
1.111389236545682113e+00 3.116395494367959484e-01
1.107634543178973807e+00 3.078848560700875869e-01
1.103879849812265279e+00 3.041301627033792254e-01
1.096370463078848445e+00 3.041301627033792254e-01
1.092615769712140139e+00 3.003754693366708084e-01
1.088861076345431833e+00 2.966207759699624469e-01
1.085106382978723527e+00 2.928660826032540854e-01
1.081351689612014999e+00 2.891113892365456683e-01
1.073842302878598165e+00 2.891113892365456683e-01
1.070087609511889859e+00 2.853566958698373068e-01
1.066332916145181553e+00 2.816020025031289453e-01
1.058823529411764719e+00 2.816020025031289453e-01
1.055068836045056191e+00 2.778473091364205283e-01
1.051314142678347885e+00 2.740926157697121113e-01
1.043804755944931051e+00 2.740926157697121113e-01
1.040050062578222745e+00 2.703379224030037498e-01
1.036295369211514439e+00 2.665832290362953882e-01
1.028785982478097605e+00 2.665832290362953882e-01
1.025031289111389299e+00 2.628285356695869712e-01
1.021276595744680771e+00 2.590738423028785542e-01
1.013767209011264159e+00 2.590738423028785542e-01
1.010012515644555631e+00 2.553191489361701927e-01
1.006257822277847325e+00 2.515644555694618312e-01
9.987484355444304907e-01 2.515644555694618312e-01
9.949937421777221846e-01 2.478097622027534419e-01
9.912390488110137676e-01 2.440550688360450526e-01
9.837296620775969336e-01 2.440550688360450526e-01
9.799749687108885166e-01 2.403003754693366634e-01
9.762202753441802106e-01 2.365456821026282741e-01
9.687108886107633765e-01 2.365456821026282741e-01
9.649561952440550705e-01 2.327909887359198848e-01
9.612015018773466535e-01 2.290362953692114956e-01
9.536921151439299305e-01 2.290362953692114956e-01
9.499374217772215134e-01 2.252816020025031341e-01
9.461827284105130964e-01 2.215269086357947448e-01
9.386733416770963734e-01 2.215269086357947448e-01
9.349186483103879564e-01 2.177722152690863555e-01
9.311639549436795393e-01 2.140175219023779662e-01
9.236545682102628163e-01 2.140175219023779662e-01
9.198998748435543993e-01 2.102628285356695770e-01
9.161451814768459823e-01 2.065081351689611877e-01
9.086357947434292592e-01 2.065081351689611877e-01
9.011264080100125362e-01 2.065081351689611877e-01
8.973717146433041192e-01 2.027534418022527984e-01
8.936170212765957022e-01 1.989987484355444369e-01
8.861076345431789791e-01 1.989987484355444369e-01
8.823529411764705621e-01 1.952440550688360477e-01
8.785982478097621451e-01 1.914893617021276584e-01
8.710888610763454221e-01 1.914893617021276584e-01
8.673341677096370050e-01 1.877346683354192691e-01
8.635794743429285880e-01 1.839799749687108799e-01
8.560700876095118650e-01 1.839799749687108799e-01
8.523153942428034480e-01 1.802252816020024906e-01
8.485607008760951420e-01 1.764705882352941013e-01
8.410513141426783079e-01 1.764705882352941013e-01
8.335419274092615849e-01 1.764705882352941013e-01
8.297872340425531679e-01 1.727158948685857398e-01
8.260325406758447508e-01 1.689612015018773505e-01
8.185231539424280278e-01 1.689612015018773505e-01
8.147684605757196108e-01 1.652065081351689613e-01
8.110137672090111938e-01 1.614518147684605720e-01
8.035043804755944707e-01 1.614518147684605720e-01
7.959949937421777477e-01 1.614518147684605720e-01
7.922403003754693307e-01 1.576971214017521827e-01
7.884856070087609137e-01 1.539424280350437935e-01
7.809762202753441906e-01 1.539424280350437935e-01
7.772215269086357736e-01 1.501877346683354042e-01
7.734668335419273566e-01 1.464330413016270427e-01
7.659574468085106336e-01 1.464330413016270427e-01
7.584480600750937995e-01 1.464330413016270427e-01
7.546933667083854935e-01 1.426783479349186534e-01
7.509386733416770765e-01 1.389236545682102641e-01
7.434292866082603535e-01 1.389236545682102641e-01
7.359198998748435194e-01 1.389236545682102641e-01
7.321652065081352134e-01 1.351689612015018749e-01
7.284105131414267964e-01 1.314142678347934856e-01
7.209011264080099624e-01 1.314142678347934856e-01
7.171464330413015453e-01 1.276595744680850963e-01
7.133917396745932393e-01 1.239048811013767071e-01
7.058823529411764053e-01 1.239048811013767071e-01
6.983729662077596823e-01 1.239048811013767071e-01
6.946182728410512652e-01 1.201501877346683317e-01
6.908635794743429592e-01 1.163954943679599563e-01
6.833541927409261252e-01 1.163954943679599563e-01
6.758448060075094022e-01 1.163954943679599563e-01
6.720901126408009851e-01 1.126408010012515670e-01
6.683354192740925681e-01 1.088861076345431778e-01
6.608260325406758451e-01 1.088861076345431778e-01
6.533166458072590110e-01 1.088861076345431778e-01
6.495619524405507050e-01 1.051314142678347885e-01
6.458072590738422880e-01 1.013767209011263992e-01
6.382978723404255650e-01 1.013767209011263992e-01
6.307884856070087309e-01 1.013767209011263992e-01
6.270337922403004249e-01 9.762202753441802383e-02
6.232790988735920079e-01 9.386733416770963456e-02
6.157697121401751739e-01 9.386733416770963456e-02
6.082603254067584508e-01 9.386733416770963456e-02
6.007509386733416168e-01 9.386733416770963456e-02
5.969962453066333108e-01 9.011264080100124529e-02
5.932415519399248938e-01 8.635794743429286990e-02
5.857321652065081707e-01 8.635794743429286990e-02
5.782227784730913367e-01 8.635794743429286990e-02
5.744680851063830307e-01 8.260325406758448064e-02
5.707133917396746137e-01 7.884856070087609137e-02
5.632040050062577796e-01 7.884856070087609137e-02
5.556946182728410566e-01 7.884856070087609137e-02
5.481852315394242225e-01 7.884856070087609137e-02
5.444305381727159165e-01 7.509386733416770210e-02
5.406758448060074995e-01 7.133917396745931283e-02
5.331664580725907765e-01 7.133917396745931283e-02
5.256570713391739424e-01 7.133917396745931283e-02
5.219023779724656364e-01 6.758448060075093744e-02
5.181476846057572194e-01 6.382978723404254817e-02
5.106382978723403854e-01 6.382978723404254817e-02
5.031289111389236623e-01 6.382978723404254817e-02
4.956195244055068838e-01 6.382978723404254817e-02
4.918648310387985223e-01 6.007509386733416584e-02
4.881101376720901053e-01 5.632040050062578351e-02
4.806007509386733267e-01 5.632040050062578351e-02
4.730913642052565482e-01 5.632040050062578351e-02
4.655819774718397697e-01 5.632040050062578351e-02
4.618272841051314082e-01 5.256570713391739424e-02
4.580725907384229911e-01 4.881101376720900498e-02
4.505632040050062681e-01 4.881101376720900498e-02
4.430538172715894896e-01 4.881101376720900498e-02
4.355444305381727110e-01 4.881101376720900498e-02
4.280350438047559325e-01 4.881101376720900498e-02
4.242803504380475710e-01 4.505632040050062265e-02
4.205256570713391540e-01 4.130162703379224032e-02
4.130162703379223754e-01 4.130162703379224032e-02
4.055068836045055969e-01 4.130162703379224032e-02
3.979974968710888739e-01 4.130162703379224032e-02
3.904881101376720953e-01 4.130162703379224032e-02
3.867334167709637338e-01 3.754693366708385105e-02
3.829787234042553168e-01 3.379224030037546872e-02
3.754693366708385383e-01 3.379224030037546872e-02
3.679599499374217597e-01 3.379224030037546872e-02
3.604505632040049812e-01 3.379224030037546872e-02
3.529411764705882026e-01 3.379224030037546872e-02
3.491864831038798411e-01 3.003754693366708292e-02
3.454317897371714796e-01 2.628285356695869712e-02
3.379224030037547011e-01 2.628285356695869712e-02
3.304130162703379225e-01 2.628285356695869712e-02
3.229036295369211440e-01 2.628285356695869712e-02
3.153942428035043655e-01 2.628285356695869712e-02
3.078848560700875869e-01 2.628285356695869712e-02
3.003754693366708084e-01 2.628285356695869712e-02
2.966207759699624469e-01 2.252816020025031132e-02
2.928660826032540854e-01 1.877346683354192552e-02
2.853566958698373068e-01 1.877346683354192552e-02
2.778473091364205283e-01 1.877346683354192552e-02
2.703379224030037498e-01 1.877346683354192552e-02
2.628285356695869712e-01 1.877346683354192552e-02
2.553191489361701927e-01 1.877346683354192552e-02
2.478097622027534419e-01 1.877346683354192552e-02
2.440550688360450526e-01 1.501877346683354146e-02
2.403003754693366634e-01 1.126408010012515566e-02
2.327909887359198848e-01 1.126408010012515566e-02
2.252816020025031341e-01 1.126408010012515566e-02
2.177722152690863555e-01 1.126408010012515566e-02
2.102628285356695770e-01 1.126408010012515566e-02
2.027534418022527984e-01 1.126408010012515566e-02
1.952440550688360477e-01 1.126408010012515566e-02
1.877346683354192691e-01 1.126408010012515566e-02
1.802252816020024906e-01 1.126408010012515566e-02
1.764705882352941013e-01 7.509386733416770730e-03
1.727158948685857398e-01 3.754693366708385365e-03
1.652065081351689613e-01 3.754693366708385365e-03
1.576971214017521827e-01 3.754693366708385365e-03
1.501877346683354042e-01 3.754693366708385365e-03
1.426783479349186534e-01 3.754693366708385365e-03
1.351689612015018749e-01 3.754693366708385365e-03
1.276595744680850963e-01 3.754693366708385365e-03
1.201501877346683317e-01 3.754693366708385365e-03
1.126408010012515670e-01 3.754693366708385365e-03
1.051314142678347885e-01 3.754693366708385365e-03
9.762202753441802383e-02 3.754693366708385365e-03
9.011264080100124529e-02 3.754693366708385365e-03
8.260325406758448064e-02 3.754693366708385365e-03
7.509386733416770210e-02 3.754693366708385365e-03
6.758448060075093744e-02 3.754693366708385365e-03
6.007509386733416584e-02 3.754693366708385365e-03
5.256570713391739424e-02 3.754693366708385365e-03
4.505632040050062265e-02 3.754693366708385365e-03
3.754693366708385105e-02 3.754693366708385365e-03
3.003754693366708292e-02 3.754693366708385365e-03
2.252816020025031132e-02 3.754693366708385365e-03
1.501877346683354146e-02 3.754693366708385365e-03
7.509386733416770730e-03 3.754693366708385365e-03
0.000000000000000000e+00 3.754693366708385365e-03


==> slc.txt <==
3.998748435544430269e+00 6.000000000000000000e+00
3.998748435544430269e+00 5.992490613266583388e+00
3.994993742177721963e+00 5.988735919899874638e+00
3.991239048811013657e+00 5.984981226533165888e+00
3.991239048811013657e+00 5.977471839799749276e+00
3.991239048811013657e+00 5.969962453066332664e+00
3.987484355444305351e+00 5.966207759699624802e+00
3.983729662077596601e+00 5.962453066332916052e+00
3.983729662077596601e+00 5.954943679599499440e+00
3.983729662077596601e+00 5.947434292866082828e+00
3.979974968710888295e+00 5.943679599499374078e+00
3.976220275344179989e+00 5.939924906132665328e+00
3.976220275344179989e+00 5.932415519399248716e+00
3.976220275344179989e+00 5.924906132665832104e+00
3.972465581977471683e+00 5.921151439299123354e+00
3.968710888610763377e+00 5.917396745932415492e+00
3.968710888610763377e+00 5.909887359198998880e+00
3.968710888610763377e+00 5.902377972465581379e+00
3.964956195244055071e+00 5.898623279098872629e+00
3.961201501877346765e+00 5.894868585732164767e+00
3.961201501877346765e+00 5.887359198998748155e+00
3.961201501877346765e+00 5.879849812265331543e+00
3.957446808510638014e+00 5.876095118898623682e+00
3.953692115143929708e+00 5.872340425531914931e+00
3.953692115143929708e+00 5.864831038798498319e+00
3.953692115143929708e+00 5.857321652065080819e+00
3.949937421777221402e+00 5.853566958698372957e+00
3.946182728410513096e+00 5.849812265331664207e+00
3.946182728410513096e+00 5.842302878598247595e+00
3.946182728410513096e+00 5.834793491864830983e+00
3.942428035043804790e+00 5.831038798498122233e+00
3.938673341677096040e+00 5.827284105131414371e+00
3.938673341677096040e+00 5.819774718397997759e+00
3.938673341677096040e+00 5.812265331664580259e+00
3.934918648310387734e+00 5.808510638297871509e+00
3.931163954943679428e+00 5.804755944931163647e+00
3.931163954943679428e+00 5.797246558197747035e+00
3.931163954943679428e+00 5.789737171464330423e+00
3.927409261576971122e+00 5.785982478097622561e+00
3.923654568210262816e+00 5.782227784730913811e+00
3.923654568210262816e+00 5.774718397997496311e+00
3.923654568210262816e+00 5.767209011264079699e+00
3.919899874843554510e+00 5.763454317897371837e+00
3.916145181476846204e+00 5.759699624530663087e+00
3.916145181476846204e+00 5.752190237797246475e+00
3.916145181476846204e+00 5.744680851063829863e+00
3.912390488110137454e+00 5.740926157697121113e+00
3.908635794743429148e+00 5.737171464330413251e+00
3.908635794743429148e+00 5.729662077596995751e+00
3.908635794743429148e+00 5.722152690863579139e+00
3.904881101376720842e+00 5.718397997496870389e+00
3.901126408010012536e+00 5.714643304130162527e+00
3.901126408010012536e+00 5.707133917396745915e+00
3.901126408010012536e+00 5.699624530663329303e+00
3.897371714643304230e+00 5.695869837296620553e+00
3.893617021276595480e+00 5.692115143929911802e+00
3.893617021276595480e+00 5.684605757196495190e+00
3.893617021276595480e+00 5.677096370463078578e+00
3.889862327909887174e+00 5.673341677096370717e+00
3.886107634543178868e+00 5.669586983729661966e+00
3.886107634543178868e+00 5.662077596996245354e+00
3.886107634543178868e+00 5.654568210262828742e+00
3.882352941176470562e+00 5.650813516896119992e+00
3.878598247809762256e+00 5.647058823529411242e+00
3.878598247809762256e+00 5.639549436795994630e+00
3.878598247809762256e+00 5.632040050062578018e+00
3.874843554443053506e+00 5.628285356695869268e+00
3.871088861076345200e+00 5.624530663329161406e+00
3.871088861076345200e+00 5.617021276595744794e+00
3.871088861076345200e+00 5.609511889862327294e+00
3.867334167709636894e+00 5.605757196495618544e+00
3.863579474342928588e+00 5.602002503128910682e+00
3.863579474342928588e+00 5.594493116395494070e+00
3.863579474342928588e+00 5.586983729662077458e+00
3.859824780976220282e+00 5.583229036295369596e+00
3.856070087609511532e+00 5.579474342928660846e+00
3.856070087609511532e+00 5.571964956195244234e+00
3.852315394242803226e+00 5.568210262828535484e+00
3.848560700876094920e+00 5.564455569461826734e+00
3.848560700876094920e+00 5.556946182728410122e+00
3.848560700876094920e+00 5.549436795994993510e+00
3.844806007509386614e+00 5.545682102628285648e+00
3.841051314142678308e+00 5.541927409261576898e+00
3.841051314142678308e+00 5.534418022528160286e+00
3.841051314142678308e+00 5.526908635794743674e+00
3.837296620775970002e+00 5.523153942428034924e+00
3.833541927409261696e+00 5.519399249061326174e+00
3.833541927409261696e+00 5.511889862327909562e+00
3.833541927409261696e+00 5.504380475594492950e+00
3.829787234042552946e+00 5.500625782227784200e+00
3.826032540675844640e+00 5.496871088861076338e+00
3.826032540675844640e+00 5.489361702127659726e+00
3.826032540675844640e+00 5.481852315394242225e+00
3.822277847309136334e+00 5.478097622027533475e+00
3.818523153942428028e+00 5.474342928660825613e+00
3.818523153942428028e+00 5.466833541927409001e+00
3.818523153942428028e+00 5.459324155193992389e+00
3.814768460575719722e+00 5.455569461827284528e+00
3.811013767209010972e+00 5.451814768460575777e+00
3.811013767209010972e+00 5.444305381727159165e+00
3.811013767209010972e+00 5.436795994993741665e+00
3.807259073842302666e+00 5.433041301627033803e+00
3.803504380475594360e+00 5.429286608260325053e+00
3.803504380475594360e+00 5.421777221526908441e+00
3.799749687108886054e+00 5.418022528160200579e+00
3.795994993742177748e+00 5.414267834793491829e+00
3.795994993742177748e+00 5.406758448060075217e+00
3.795994993742177748e+00 5.399249061326657717e+00
3.792240300375468998e+00 5.395494367959949855e+00
3.788485607008760692e+00 5.391739674593241105e+00
3.788485607008760692e+00 5.384230287859824493e+00
3.788485607008760692e+00 5.376720901126407881e+00
3.784730913642052386e+00 5.372966207759699131e+00
3.780976220275344080e+00 5.369211514392991269e+00
3.780976220275344080e+00 5.361702127659574657e+00
3.780976220275344080e+00 5.354192740926157157e+00
3.777221526908635774e+00 5.350438047559448407e+00
3.773466833541927024e+00 5.346683354192740545e+00
3.773466833541927024e+00 5.339173967459323933e+00
3.773466833541927024e+00 5.331664580725907321e+00
3.769712140175218718e+00 5.327909887359199459e+00
3.765957446808510412e+00 5.324155193992490709e+00
3.765957446808510412e+00 5.316645807259074097e+00
3.765957446808510412e+00 5.309136420525656597e+00
3.762202753441802106e+00 5.305381727158948735e+00
3.758448060075093800e+00 5.301627033792239985e+00
3.758448060075093800e+00 5.294117647058823373e+00
3.754693366708385494e+00 5.290362953692115511e+00
3.750938673341677188e+00 5.286608260325406761e+00
3.750938673341677188e+00 5.279098873591990149e+00
3.750938673341677188e+00 5.271589486858572648e+00
3.747183979974968437e+00 5.267834793491864787e+00
3.743429286608260131e+00 5.264080100125156036e+00
3.743429286608260131e+00 5.256570713391739424e+00
3.743429286608260131e+00 5.249061326658322812e+00
3.739674593241551825e+00 5.245306633291614062e+00
3.735919899874843519e+00 5.241551939924906200e+00
3.735919899874843519e+00 5.234042553191489588e+00
3.735919899874843519e+00 5.226533166458072088e+00
3.732165206508135213e+00 5.222778473091363338e+00
3.728410513141426463e+00 5.219023779724655476e+00
3.728410513141426463e+00 5.211514392991238864e+00
3.728410513141426463e+00 5.204005006257822252e+00
3.724655819774718157e+00 5.200250312891114390e+00
3.720901126408009851e+00 5.196495619524405640e+00
3.720901126408009851e+00 5.188986232790988140e+00
3.720901126408009851e+00 5.181476846057571528e+00
3.717146433041301545e+00 5.177722152690863666e+00
3.713391739674593239e+00 5.173967459324154916e+00
3.713391739674593239e+00 5.166458072590738304e+00
3.709637046307884933e+00 5.162703379224030442e+00
3.705882352941176627e+00 5.158948685857321692e+00
3.705882352941176627e+00 5.151439299123905080e+00
3.705882352941176627e+00 5.143929912390487580e+00
3.702127659574467877e+00 5.140175219023779718e+00
3.698372966207759571e+00 5.136420525657070968e+00
3.698372966207759571e+00 5.128911138923654356e+00
3.698372966207759571e+00 5.121401752190237744e+00
3.694618272841051265e+00 5.117647058823528994e+00
3.690863579474342515e+00 5.113892365456821132e+00
3.690863579474342515e+00 5.106382978723404520e+00
3.690863579474342515e+00 5.098873591989987020e+00
3.687108886107634209e+00 5.095118898623278270e+00
3.683354192740925903e+00 5.091364205256570408e+00
3.683354192740925903e+00 5.083854818523153796e+00
3.679599499374217597e+00 5.080100125156445046e+00
3.675844806007509291e+00 5.076345431789737184e+00
3.675844806007509291e+00 5.068836045056320572e+00
3.675844806007509291e+00 5.061326658322903072e+00
3.672090112640800985e+00 5.057571964956194321e+00
3.668335419274092679e+00 5.053817271589486460e+00
3.668335419274092679e+00 5.046307884856069848e+00
3.668335419274092679e+00 5.038798498122653235e+00
3.664580725907383929e+00 5.035043804755945374e+00
3.660826032540675623e+00 5.031289111389236623e+00
3.660826032540675623e+00 5.023779724655820011e+00
3.660826032540675623e+00 5.016270337922402511e+00
3.657071339173967317e+00 5.012515644555694649e+00
3.653316645807259011e+00 5.008760951188985899e+00
3.653316645807259011e+00 5.001251564455569287e+00
3.649561952440550705e+00 4.997496871088861425e+00
3.645807259073841955e+00 4.993742177722152675e+00
3.645807259073841955e+00 4.986232790988736063e+00
3.645807259073841955e+00 4.978723404255318563e+00
3.642052565707133649e+00 4.974968710888610701e+00
3.638297872340425343e+00 4.971214017521901951e+00
3.638297872340425343e+00 4.963704630788485339e+00
3.638297872340425343e+00 4.956195244055068727e+00
3.634543178973717037e+00 4.952440550688359977e+00
3.630788485607008731e+00 4.948685857321652115e+00
3.630788485607008731e+00 4.941176470588235503e+00
3.630788485607008731e+00 4.933667083854818003e+00
3.627033792240300425e+00 4.929912390488109253e+00
3.623279098873592119e+00 4.926157697121401391e+00
3.623279098873592119e+00 4.918648310387984779e+00
3.619524405506883369e+00 4.914893617021276029e+00
3.615769712140175063e+00 4.911138923654568167e+00
3.615769712140175063e+00 4.903629536921151555e+00
3.615769712140175063e+00 4.896120150187734943e+00
3.612015018773466757e+00 4.892365456821026193e+00
3.608260325406758451e+00 4.888610763454317443e+00
3.608260325406758451e+00 4.881101376720900831e+00
3.608260325406758451e+00 4.873591989987484219e+00
3.604505632040050145e+00 4.869837296620776357e+00
3.600750938673341395e+00 4.866082603254067607e+00
3.600750938673341395e+00 4.858573216520650995e+00
3.596996245306633089e+00 4.854818523153942245e+00
3.593241551939924783e+00 4.851063829787233495e+00
3.593241551939924783e+00 4.843554443053816883e+00
3.593241551939924783e+00 4.836045056320400271e+00
3.589486858573216477e+00 4.832290362953692409e+00
3.585732165206508171e+00 4.828535669586983659e+00
3.585732165206508171e+00 4.821026282853567047e+00
3.585732165206508171e+00 4.813516896120150435e+00
3.581977471839799421e+00 4.809762202753441684e+00
3.578222778473091115e+00 4.806007509386732934e+00
3.578222778473091115e+00 4.798498122653316322e+00
3.574468085106382809e+00 4.794743429286608460e+00
3.570713391739674503e+00 4.790988735919899710e+00
3.570713391739674503e+00 4.783479349186483098e+00
3.570713391739674503e+00 4.775969962453066486e+00
3.566958698372966197e+00 4.772215269086357736e+00
3.563204005006257447e+00 4.768460575719648986e+00
3.563204005006257447e+00 4.760951188986232374e+00
3.563204005006257447e+00 4.753441802252815762e+00
3.559449311639549141e+00 4.749687108886107012e+00
3.555694618272840835e+00 4.745932415519399150e+00
3.555694618272840835e+00 4.738423028785982538e+00
3.551939924906132529e+00 4.734668335419273788e+00
3.548185231539424223e+00 4.730913642052565926e+00
3.548185231539424223e+00 4.723404255319148426e+00
3.548185231539424223e+00 4.715894868585731814e+00
3.544430538172715917e+00 4.712140175219023064e+00
3.540675844806007611e+00 4.708385481852315202e+00
3.540675844806007611e+00 4.700876095118898590e+00
3.540675844806007611e+00 4.693366708385481978e+00
3.536921151439298860e+00 4.689612015018774116e+00
3.533166458072590554e+00 4.685857321652065366e+00
3.533166458072590554e+00 4.678347934918647866e+00
3.529411764705882248e+00 4.674593241551939116e+00
3.525657071339173942e+00 4.670838548185231254e+00
3.525657071339173942e+00 4.663329161451814642e+00
3.525657071339173942e+00 4.655819774718398030e+00
3.521902377972465636e+00 4.652065081351690168e+00
3.518147684605756886e+00 4.648310387984981418e+00
3.518147684605756886e+00 4.640801001251563918e+00
3.518147684605756886e+00 4.633291614518147306e+00
3.514392991239048580e+00 4.629536921151439444e+00
3.510638297872340274e+00 4.625782227784730694e+00
3.510638297872340274e+00 4.618272841051314082e+00
3.506883604505631968e+00 4.614518147684606220e+00
3.503128911138923662e+00 4.610763454317897470e+00
3.503128911138923662e+00 4.603254067584480858e+00
3.503128911138923662e+00 4.595744680851063357e+00
3.499374217772215356e+00 4.591989987484355495e+00
3.495619524405507050e+00 4.588235294117646745e+00
3.495619524405507050e+00 4.580725907384230133e+00
3.495619524405507050e+00 4.573216520650813521e+00
3.491864831038798300e+00 4.569461827284104771e+00
3.488110137672089994e+00 4.565707133917396909e+00
3.488110137672089994e+00 4.558197747183979409e+00
3.484355444305381688e+00 4.554443053817271547e+00
3.480600750938672938e+00 4.550688360450562797e+00
3.480600750938672938e+00 4.543178973717146185e+00
3.480600750938672938e+00 4.535669586983729573e+00
3.476846057571964632e+00 4.531914893617020823e+00
3.473091364205256326e+00 4.528160200250312961e+00
3.473091364205256326e+00 4.520650813516896349e+00
3.469336670838548020e+00 4.516896120150187599e+00
3.465581977471839714e+00 4.513141426783478849e+00
3.465581977471839714e+00 4.505632040050062237e+00
3.465581977471839714e+00 4.498122653316645625e+00
3.461827284105131408e+00 4.494367959949936875e+00
3.458072590738423102e+00 4.490613266583229013e+00
3.458072590738423102e+00 4.483103879849812401e+00
3.458072590738423102e+00 4.475594493116395789e+00
3.454317897371714352e+00 4.471839799749687039e+00
3.450563204005006046e+00 4.468085106382978289e+00
3.450563204005006046e+00 4.460575719649561677e+00
3.446808510638297740e+00 4.456821026282852927e+00
3.443053817271589434e+00 4.453066332916145065e+00
3.443053817271589434e+00 4.445556946182728453e+00
3.443053817271589434e+00 4.438047559449311841e+00
3.439299123904881128e+00 4.434292866082603091e+00
3.435544430538172378e+00 4.430538172715894341e+00
3.435544430538172378e+00 4.423028785982477729e+00
3.431789737171464072e+00 4.419274092615768978e+00
3.428035043804755766e+00 4.415519399249061117e+00
3.428035043804755766e+00 4.408010012515644505e+00
3.428035043804755766e+00 4.400500625782227893e+00
3.424280350438047460e+00 4.396745932415520031e+00
3.420525657071339154e+00 4.392991239048811281e+00
3.420525657071339154e+00 4.385481852315393780e+00
3.420525657071339154e+00 4.377972465581977168e+00
3.416770963704630848e+00 4.374217772215269306e+00
3.413016270337922542e+00 4.370463078848560556e+00
3.413016270337922542e+00 4.362953692115143944e+00
3.409261576971213792e+00 4.359198998748436082e+00
3.405506883604505486e+00 4.355444305381727332e+00
3.405506883604505486e+00 4.347934918648309832e+00
3.405506883604505486e+00 4.340425531914893220e+00
3.401752190237797180e+00 4.336670838548185358e+00
3.397997496871088874e+00 4.332916145181476608e+00
3.397997496871088874e+00 4.325406758448059996e+00
3.394242803504380568e+00 4.321652065081352134e+00
3.390488110137671818e+00 4.317897371714643384e+00
3.390488110137671818e+00 4.310387984981226772e+00
3.390488110137671818e+00 4.302878598247809272e+00
3.386733416770963512e+00 4.299123904881101410e+00
3.382978723404255206e+00 4.295369211514392660e+00
3.382978723404255206e+00 4.287859824780976048e+00
3.379224030037546900e+00 4.284105131414268186e+00
3.375469336670838594e+00 4.280350438047559436e+00
3.375469336670838594e+00 4.272841051314142824e+00
3.375469336670838594e+00 4.265331664580726212e+00
3.371714643304129844e+00 4.261576971214017462e+00
3.367959949937421538e+00 4.257822277847308712e+00
3.367959949937421538e+00 4.250312891113892100e+00
3.364205256570713232e+00 4.246558197747184238e+00
3.360450563204004926e+00 4.242803504380475488e+00
3.360450563204004926e+00 4.235294117647058876e+00
3.360450563204004926e+00 4.227784730913642264e+00
3.356695869837296620e+00 4.224030037546933514e+00
3.352941176470587870e+00 4.220275344180224764e+00
3.352941176470587870e+00 4.212765957446808152e+00
3.349186483103879564e+00 4.209011264080100290e+00
3.345431789737171258e+00 4.205256570713391540e+00
3.345431789737171258e+00 4.197747183979974928e+00
3.345431789737171258e+00 4.190237797246558316e+00
3.341677096370462952e+00 4.186483103879849565e+00
3.337922403003754646e+00 4.182728410513141704e+00
3.337922403003754646e+00 4.175219023779724203e+00
3.334167709637046340e+00 4.171464330413016341e+00
3.330413016270338034e+00 4.167709637046307591e+00
3.330413016270338034e+00 4.160200250312890979e+00
3.330413016270338034e+00 4.152690863579474367e+00
3.326658322903629283e+00 4.148936170212765617e+00
3.322903629536920977e+00 4.145181476846057755e+00
3.322903629536920977e+00 4.137672090112640255e+00
3.319148936170212671e+00 4.133917396745932393e+00
3.315394242803504365e+00 4.130162703379223643e+00
3.315394242803504365e+00 4.122653316645807031e+00
3.315394242803504365e+00 4.115143929912390419e+00
3.311639549436796059e+00 4.111389236545681669e+00
3.307884856070087309e+00 4.107634543178973807e+00
3.307884856070087309e+00 4.100125156445557195e+00
3.304130162703379003e+00 4.096370463078848445e+00
3.300375469336670697e+00 4.092615769712139695e+00
3.300375469336670697e+00 4.085106382978723083e+00
3.300375469336670697e+00 4.077596996245306471e+00
3.296620775969962391e+00 4.073842302878597721e+00
3.292866082603254085e+00 4.070087609511889859e+00
3.292866082603254085e+00 4.062578222778473247e+00
3.289111389236545779e+00 4.058823529411764497e+00
3.285356695869837473e+00 4.055068836045056635e+00
3.285356695869837473e+00 4.047559449311639135e+00
3.285356695869837473e+00 4.040050062578222523e+00
3.281602002503128723e+00 4.036295369211513773e+00
3.277847309136420417e+00 4.032540675844805911e+00
3.277847309136420417e+00 4.025031289111389299e+00
3.274092615769712111e+00 4.021276595744680549e+00
3.270337922403003361e+00 4.017521902377972687e+00
3.270337922403003361e+00 4.010012515644555187e+00
3.270337922403003361e+00 4.002503128911138575e+00
3.266583229036295055e+00 3.998748435544430269e+00
3.262828535669586749e+00 3.994993742177721963e+00
3.262828535669586749e+00 3.987484355444305351e+00
3.259073842302878443e+00 3.983729662077596601e+00
3.255319148936170137e+00 3.979974968710888295e+00
3.255319148936170137e+00 3.972465581977471683e+00
3.255319148936170137e+00 3.964956195244055071e+00
3.251564455569461831e+00 3.961201501877346765e+00
3.247809762202753525e+00 3.957446808510638014e+00
3.247809762202753525e+00 3.949937421777221402e+00
3.244055068836044775e+00 3.946182728410513096e+00
3.240300375469336469e+00 3.942428035043804790e+00
3.240300375469336469e+00 3.934918648310387734e+00
3.236545682102628163e+00 3.931163954943679428e+00
3.232790988735919857e+00 3.927409261576971122e+00
3.232790988735919857e+00 3.919899874843554510e+00
3.232790988735919857e+00 3.912390488110137454e+00
3.229036295369211551e+00 3.908635794743429148e+00
3.225281602002502801e+00 3.904881101376720842e+00
3.225281602002502801e+00 3.897371714643304230e+00
3.221526908635794495e+00 3.893617021276595480e+00
3.217772215269086189e+00 3.889862327909887174e+00
3.217772215269086189e+00 3.882352941176470562e+00
3.217772215269086189e+00 3.874843554443053506e+00
3.214017521902377883e+00 3.871088861076345200e+00
3.210262828535669577e+00 3.867334167709636894e+00
3.210262828535669577e+00 3.859824780976220282e+00
3.206508135168961271e+00 3.856070087609511532e+00
3.202753441802252965e+00 3.852315394242803226e+00
3.202753441802252965e+00 3.844806007509386614e+00
3.198998748435544215e+00 3.841051314142678308e+00
3.195244055068835909e+00 3.837296620775970002e+00
3.195244055068835909e+00 3.829787234042552946e+00
3.195244055068835909e+00 3.822277847309136334e+00
3.191489361702127603e+00 3.818523153942428028e+00
3.187734668335419297e+00 3.814768460575719722e+00
3.187734668335419297e+00 3.807259073842302666e+00
3.183979974968710991e+00 3.803504380475594360e+00
3.180225281602002241e+00 3.799749687108886054e+00
3.180225281602002241e+00 3.792240300375468998e+00
3.180225281602002241e+00 3.784730913642052386e+00
3.176470588235293935e+00 3.780976220275344080e+00
3.172715894868585629e+00 3.777221526908635774e+00
3.172715894868585629e+00 3.769712140175218718e+00
3.168961201501877323e+00 3.765957446808510412e+00
3.165206508135169017e+00 3.762202753441802106e+00
3.165206508135169017e+00 3.754693366708385494e+00
3.161451814768460267e+00 3.750938673341677188e+00
3.157697121401751961e+00 3.747183979974968437e+00
3.157697121401751961e+00 3.739674593241551825e+00
3.157697121401751961e+00 3.732165206508135213e+00
3.153942428035043655e+00 3.728410513141426463e+00
3.150187734668335349e+00 3.724655819774718157e+00
3.150187734668335349e+00 3.717146433041301545e+00
3.146433041301627043e+00 3.713391739674593239e+00
3.142678347934918293e+00 3.709637046307884933e+00
3.142678347934918293e+00 3.702127659574467877e+00
3.138923654568209987e+00 3.698372966207759571e+00
3.135168961201501681e+00 3.694618272841051265e+00
3.135168961201501681e+00 3.687108886107634209e+00
3.135168961201501681e+00 3.679599499374217597e+00
3.131414267834793375e+00 3.675844806007509291e+00
3.127659574468085069e+00 3.672090112640800985e+00
3.127659574468085069e+00 3.664580725907383929e+00
3.123904881101376763e+00 3.660826032540675623e+00
3.120150187734668457e+00 3.657071339173967317e+00
3.120150187734668457e+00 3.649561952440550705e+00
3.120150187734668457e+00 3.642052565707133649e+00
3.116395494367959706e+00 3.638297872340425343e+00
3.112640801001251400e+00 3.634543178973717037e+00
3.112640801001251400e+00 3.627033792240300425e+00
3.108886107634543094e+00 3.623279098873592119e+00
3.105131414267834788e+00 3.619524405506883369e+00
3.105131414267834788e+00 3.612015018773466757e+00
3.101376720901126482e+00 3.608260325406758451e+00
3.097622027534417732e+00 3.604505632040050145e+00
3.097622027534417732e+00 3.596996245306633089e+00
3.093867334167709426e+00 3.593241551939924783e+00
3.090112640801001120e+00 3.589486858573216477e+00
3.090112640801001120e+00 3.581977471839799421e+00
3.090112640801001120e+00 3.574468085106382809e+00
3.086357947434292814e+00 3.570713391739674503e+00
3.082603254067584508e+00 3.566958698372966197e+00
3.082603254067584508e+00 3.559449311639549141e+00
3.078848560700876202e+00 3.555694618272840835e+00
3.075093867334167896e+00 3.551939924906132529e+00
3.075093867334167896e+00 3.544430538172715917e+00
3.071339173967459146e+00 3.540675844806007611e+00
3.067584480600750840e+00 3.536921151439298860e+00
3.067584480600750840e+00 3.529411764705882248e+00
3.067584480600750840e+00 3.521902377972465636e+00
3.063829787234042534e+00 3.518147684605756886e+00
3.060075093867333784e+00 3.514392991239048580e+00
3.060075093867333784e+00 3.506883604505631968e+00
3.056320400500625478e+00 3.503128911138923662e+00
3.052565707133917172e+00 3.499374217772215356e+00
3.052565707133917172e+00 3.491864831038798300e+00
3.048811013767208866e+00 3.488110137672089994e+00
3.045056320400500560e+00 3.484355444305381688e+00
3.045056320400500560e+00 3.476846057571964632e+00
3.045056320400500560e+00 3.469336670838548020e+00
3.041301627033792254e+00 3.465581977471839714e+00
3.037546933667083948e+00 3.461827284105131408e+00
3.037546933667083948e+00 3.454317897371714352e+00
3.033792240300375198e+00 3.450563204005006046e+00
3.030037546933666892e+00 3.446808510638297740e+00
3.030037546933666892e+00 3.439299123904881128e+00
3.026282853566958586e+00 3.435544430538172378e+00
3.022528160200250280e+00 3.431789737171464072e+00
3.022528160200250280e+00 3.424280350438047460e+00
3.018773466833541974e+00 3.420525657071339154e+00
3.015018773466833224e+00 3.416770963704630848e+00
3.015018773466833224e+00 3.409261576971213792e+00
3.015018773466833224e+00 3.401752190237797180e+00
3.011264080100124918e+00 3.397997496871088874e+00
3.007509386733416612e+00 3.394242803504380568e+00
3.007509386733416612e+00 3.386733416770963512e+00
3.003754693366708306e+00 3.382978723404255206e+00
3.000000000000000000e+00 3.379224030037546900e+00
3.000000000000000000e+00 3.371714643304129844e+00
2.996245306633291694e+00 3.367959949937421538e+00
2.992490613266583388e+00 3.364205256570713232e+00
2.992490613266583388e+00 3.356695869837296620e+00
2.988735919899874638e+00 3.352941176470587870e+00
2.984981226533166332e+00 3.349186483103879564e+00
2.984981226533166332e+00 3.341677096370462952e+00
2.984981226533166332e+00 3.334167709637046340e+00
2.981226533166458026e+00 3.330413016270338034e+00
2.977471839799749720e+00 3.326658322903629283e+00
2.977471839799749720e+00 3.319148936170212671e+00
2.973717146433041414e+00 3.315394242803504365e+00
2.969962453066332664e+00 3.311639549436796059e+00
2.969962453066332664e+00 3.304130162703379003e+00
2.966207759699624358e+00 3.300375469336670697e+00
2.962453066332916052e+00 3.296620775969962391e+00
2.962453066332916052e+00 3.289111389236545779e+00
2.958698372966207746e+00 3.285356695869837473e+00
2.954943679599499440e+00 3.281602002503128723e+00
2.954943679599499440e+00 3.274092615769712111e+00
2.954943679599499440e+00 3.266583229036295055e+00
2.951188986232790690e+00 3.262828535669586749e+00
2.947434292866082384e+00 3.259073842302878443e+00
2.947434292866082384e+00 3.251564455569461831e+00
2.943679599499374078e+00 3.247809762202753525e+00
2.939924906132665772e+00 3.244055068836044775e+00
2.939924906132665772e+00 3.236545682102628163e+00
2.936170212765957466e+00 3.232790988735919857e+00
2.932415519399248716e+00 3.229036295369211551e+00
2.932415519399248716e+00 3.221526908635794495e+00
2.928660826032540410e+00 3.217772215269086189e+00
2.924906132665832104e+00 3.214017521902377883e+00
2.924906132665832104e+00 3.206508135168961271e+00
2.921151439299123798e+00 3.202753441802252965e+00
2.917396745932415492e+00 3.198998748435544215e+00
2.917396745932415492e+00 3.191489361702127603e+00
2.917396745932415492e+00 3.183979974968710991e+00
2.913642052565707186e+00 3.180225281602002241e+00
2.909887359198998880e+00 3.176470588235293935e+00
2.909887359198998880e+00 3.168961201501877323e+00
2.906132665832290130e+00 3.165206508135169017e+00
2.902377972465581824e+00 3.161451814768460267e+00
2.902377972465581824e+00 3.153942428035043655e+00
2.898623279098873518e+00 3.150187734668335349e+00
2.894868585732165212e+00 3.146433041301627043e+00
2.894868585732165212e+00 3.138923654568209987e+00
2.891113892365456906e+00 3.135168961201501681e+00
2.887359198998748155e+00 3.131414267834793375e+00
2.887359198998748155e+00 3.123904881101376763e+00
2.883604505632039849e+00 3.120150187734668457e+00
2.879849812265331543e+00 3.116395494367959706e+00
2.879849812265331543e+00 3.108886107634543094e+00
2.876095118898623237e+00 3.105131414267834788e+00
2.872340425531914931e+00 3.101376720901126482e+00
2.872340425531914931e+00 3.093867334167709426e+00
2.872340425531914931e+00 3.086357947434292814e+00
2.868585732165206625e+00 3.082603254067584508e+00
2.864831038798498319e+00 3.078848560700876202e+00
2.864831038798498319e+00 3.071339173967459146e+00
2.861076345431789569e+00 3.067584480600750840e+00
2.857321652065081263e+00 3.063829787234042534e+00
2.857321652065081263e+00 3.056320400500625478e+00
2.853566958698372957e+00 3.052565707133917172e+00
2.849812265331664207e+00 3.048811013767208866e+00
2.849812265331664207e+00 3.041301627033792254e+00
2.846057571964955901e+00 3.037546933667083948e+00
2.842302878598247595e+00 3.033792240300375198e+00
2.842302878598247595e+00 3.026282853566958586e+00
2.838548185231539289e+00 3.022528160200250280e+00
2.834793491864830983e+00 3.018773466833541974e+00
2.834793491864830983e+00 3.011264080100124918e+00
2.831038798498122677e+00 3.007509386733416612e+00
2.827284105131414371e+00 3.003754693366708306e+00
2.827284105131414371e+00 2.996245306633291694e+00
2.823529411764705621e+00 2.992490613266583388e+00
2.819774718397997315e+00 2.988735919899874638e+00
2.819774718397997315e+00 2.981226533166458026e+00
2.816020025031289009e+00 2.977471839799749720e+00
2.812265331664580703e+00 2.973717146433041414e+00
2.812265331664580703e+00 2.966207759699624358e+00
2.812265331664580703e+00 2.958698372966207746e+00
2.808510638297872397e+00 2.954943679599499440e+00
2.804755944931163647e+00 2.951188986232790690e+00
2.804755944931163647e+00 2.943679599499374078e+00
2.801001251564455341e+00 2.939924906132665772e+00
2.797246558197747035e+00 2.936170212765957466e+00
2.797246558197747035e+00 2.928660826032540410e+00
2.793491864831038729e+00 2.924906132665832104e+00
2.789737171464330423e+00 2.921151439299123798e+00
2.789737171464330423e+00 2.913642052565707186e+00
2.785982478097622117e+00 2.909887359198998880e+00
2.782227784730913811e+00 2.906132665832290130e+00
2.782227784730913811e+00 2.898623279098873518e+00
2.778473091364205061e+00 2.894868585732165212e+00
2.774718397997496755e+00 2.891113892365456906e+00
2.774718397997496755e+00 2.883604505632039849e+00
2.770963704630788449e+00 2.879849812265331543e+00
2.767209011264080143e+00 2.876095118898623237e+00
2.767209011264080143e+00 2.868585732165206625e+00
2.763454317897371837e+00 2.864831038798498319e+00
2.759699624530663087e+00 2.861076345431789569e+00
2.759699624530663087e+00 2.853566958698372957e+00
2.755944931163954781e+00 2.849812265331664207e+00
2.752190237797246475e+00 2.846057571964955901e+00
2.752190237797246475e+00 2.838548185231539289e+00
2.748435544430538169e+00 2.834793491864830983e+00
2.744680851063829863e+00 2.831038798498122677e+00
2.744680851063829863e+00 2.823529411764705621e+00
2.740926157697121113e+00 2.819774718397997315e+00
2.737171464330412807e+00 2.816020025031289009e+00
2.737171464330412807e+00 2.808510638297872397e+00
2.733416770963704501e+00 2.804755944931163647e+00
2.729662077596996195e+00 2.801001251564455341e+00
2.729662077596996195e+00 2.793491864831038729e+00
2.725907384230287889e+00 2.789737171464330423e+00
2.722152690863579139e+00 2.785982478097622117e+00
2.722152690863579139e+00 2.778473091364205061e+00
2.718397997496870833e+00 2.774718397997496755e+00
2.714643304130162527e+00 2.770963704630788449e+00
2.714643304130162527e+00 2.763454317897371837e+00
2.714643304130162527e+00 2.755944931163954781e+00
2.710888610763454221e+00 2.752190237797246475e+00
2.707133917396745915e+00 2.748435544430538169e+00
2.707133917396745915e+00 2.740926157697121113e+00
2.703379224030037609e+00 2.737171464330412807e+00
2.699624530663329303e+00 2.733416770963704501e+00
2.699624530663329303e+00 2.725907384230287889e+00
2.695869837296620553e+00 2.722152690863579139e+00
2.692115143929912247e+00 2.718397997496870833e+00
2.692115143929912247e+00 2.710888610763454221e+00
2.688360450563203941e+00 2.707133917396745915e+00
2.684605757196495635e+00 2.703379224030037609e+00
2.684605757196495635e+00 2.695869837296620553e+00
2.680851063829787329e+00 2.692115143929912247e+00
2.677096370463078578e+00 2.688360450563203941e+00
2.677096370463078578e+00 2.680851063829787329e+00
2.673341677096370272e+00 2.677096370463078578e+00
2.669586983729661966e+00 2.673341677096370272e+00
2.669586983729661966e+00 2.665832290362953660e+00
2.665832290362953660e+00 2.662077596996245354e+00
2.662077596996245354e+00 2.658322903629537048e+00
2.662077596996245354e+00 2.650813516896119992e+00
2.658322903629537048e+00 2.647058823529411686e+00
2.654568210262828742e+00 2.643304130162703380e+00
2.654568210262828742e+00 2.635794743429286324e+00
2.650813516896119992e+00 2.632040050062578018e+00
2.647058823529411686e+00 2.628285356695869712e+00
2.647058823529411686e+00 2.620775969962453100e+00
2.643304130162703380e+00 2.617021276595744794e+00
2.639549436795994630e+00 2.613266583229036044e+00
2.639549436795994630e+00 2.605757196495619432e+00
2.635794743429286324e+00 2.602002503128911126e+00
2.632040050062578018e+00 2.598247809762202820e+00
2.632040050062578018e+00 2.590738423028785764e+00
2.628285356695869712e+00 2.586983729662077458e+00
2.624530663329161406e+00 2.583229036295369152e+00
2.624530663329161406e+00 2.575719649561952540e+00
2.620775969962453100e+00 2.571964956195244234e+00
2.617021276595744794e+00 2.568210262828535484e+00
2.613266583229036044e+00 2.564455569461827178e+00
2.609511889862327738e+00 2.560700876095118872e+00
2.609511889862327738e+00 2.553191489361702260e+00
2.605757196495619432e+00 2.549436795994993510e+00
2.602002503128911126e+00 2.545682102628285204e+00
2.602002503128911126e+00 2.538172715894868592e+00
2.598247809762202820e+00 2.534418022528160286e+00
2.594493116395494070e+00 2.530663329161451536e+00
2.594493116395494070e+00 2.523153942428034924e+00
2.590738423028785764e+00 2.519399249061326618e+00
2.586983729662077458e+00 2.515644555694618312e+00
2.586983729662077458e+00 2.508135168961201256e+00
2.583229036295369152e+00 2.504380475594492950e+00
2.579474342928660846e+00 2.500625782227784644e+00
2.579474342928660846e+00 2.493116395494368032e+00
2.575719649561952540e+00 2.489361702127659726e+00
2.571964956195244234e+00 2.485607008760950976e+00
2.571964956195244234e+00 2.478097622027534364e+00
2.568210262828535484e+00 2.474342928660826058e+00
2.564455569461827178e+00 2.470588235294117752e+00
2.564455569461827178e+00 2.463078848560700695e+00
2.560700876095118872e+00 2.459324155193992389e+00
2.556946182728410566e+00 2.455569461827284083e+00
2.556946182728410566e+00 2.448060075093867471e+00
2.553191489361702260e+00 2.444305381727159165e+00
2.549436795994993510e+00 2.440550688360450415e+00
2.549436795994993510e+00 2.433041301627033803e+00
2.545682102628285204e+00 2.429286608260325053e+00
2.541927409261576898e+00 2.425531914893616747e+00
2.541927409261576898e+00 2.418022528160200135e+00
2.538172715894868592e+00 2.414267834793491829e+00
2.534418022528160286e+00 2.410513141426783523e+00
2.534418022528160286e+00 2.403003754693366467e+00
2.530663329161451536e+00 2.399249061326658161e+00
2.526908635794743230e+00 2.395494367959949855e+00
2.526908635794743230e+00 2.387984981226533243e+00
2.523153942428034924e+00 2.384230287859824493e+00
2.519399249061326618e+00 2.380475594493116187e+00
2.515644555694618312e+00 2.376720901126407881e+00
2.511889862327909562e+00 2.372966207759699575e+00
2.511889862327909562e+00 2.365456821026282963e+00
2.508135168961201256e+00 2.361702127659574657e+00
2.504380475594492950e+00 2.357947434292865907e+00
2.504380475594492950e+00 2.350438047559449295e+00
2.500625782227784644e+00 2.346683354192740989e+00
2.496871088861076338e+00 2.342928660826032683e+00
2.496871088861076338e+00 2.335419274092615627e+00
2.493116395494368032e+00 2.331664580725907321e+00
2.489361702127659726e+00 2.327909887359199015e+00
2.489361702127659726e+00 2.320400500625781959e+00
2.485607008760950976e+00 2.316645807259073653e+00
2.481852315394242670e+00 2.312891113892365347e+00
2.481852315394242670e+00 2.305381727158948735e+00
2.478097622027534364e+00 2.301627033792239985e+00
2.474342928660826058e+00 2.297872340425531679e+00
2.474342928660826058e+00 2.290362953692115067e+00
2.470588235294117752e+00 2.286608260325406761e+00
2.466833541927409001e+00 2.282853566958698455e+00
2.466833541927409001e+00 2.275344180225281399e+00
2.463078848560700695e+00 2.271589486858573093e+00
2.459324155193992389e+00 2.267834793491864787e+00
2.455569461827284083e+00 2.264080100125156481e+00
2.451814768460575777e+00 2.260325406758448175e+00
2.451814768460575777e+00 2.252816020025031118e+00
2.448060075093867471e+00 2.249061326658322812e+00
2.444305381727159165e+00 2.245306633291614506e+00
2.444305381727159165e+00 2.237797246558197894e+00
2.440550688360450415e+00 2.234042553191489588e+00
2.436795994993742109e+00 2.230287859824780838e+00
2.436795994993742109e+00 2.222778473091364226e+00
2.433041301627033803e+00 2.219023779724655476e+00
2.429286608260325053e+00 2.215269086357947170e+00
2.429286608260325053e+00 2.207759699624530558e+00
2.425531914893616747e+00 2.204005006257822252e+00
2.421777221526908441e+00 2.200250312891113946e+00
2.421777221526908441e+00 2.192740926157696890e+00
2.418022528160200135e+00 2.188986232790988584e+00
2.414267834793491829e+00 2.185231539424280278e+00
2.410513141426783523e+00 2.181476846057571972e+00
2.406758448060075217e+00 2.177722152690863666e+00
2.406758448060075217e+00 2.170212765957446610e+00
2.403003754693366467e+00 2.166458072590738304e+00
2.399249061326658161e+00 2.162703379224029998e+00
2.399249061326658161e+00 2.155193992490613386e+00
2.395494367959949855e+00 2.151439299123905080e+00
2.391739674593241549e+00 2.147684605757196330e+00
2.391739674593241549e+00 2.140175219023779718e+00
2.387984981226533243e+00 2.136420525657071412e+00
2.384230287859824493e+00 2.132665832290363106e+00
2.384230287859824493e+00 2.125156445556946050e+00
2.380475594493116187e+00 2.121401752190237744e+00
2.376720901126407881e+00 2.117647058823529438e+00
2.372966207759699575e+00 2.113892365456821132e+00
2.369211514392991269e+00 2.110137672090112382e+00
2.369211514392991269e+00 2.102628285356695770e+00
2.365456821026282963e+00 2.098873591989987464e+00
2.361702127659574657e+00 2.095118898623279158e+00
2.361702127659574657e+00 2.087609511889862102e+00
2.357947434292865907e+00 2.083854818523153796e+00
2.354192740926157601e+00 2.080100125156445490e+00
2.354192740926157601e+00 2.072590738423028878e+00
2.350438047559449295e+00 2.068836045056320572e+00
2.346683354192740989e+00 2.065081351689611822e+00
2.342928660826032683e+00 2.061326658322903516e+00
2.339173967459323933e+00 2.057571964956195210e+00
2.339173967459323933e+00 2.050062578222778598e+00
2.335419274092615627e+00 2.046307884856069848e+00
2.331664580725907321e+00 2.042553191489361541e+00
2.331664580725907321e+00 2.035043804755944929e+00
2.327909887359199015e+00 2.031289111389236623e+00
2.324155193992490709e+00 2.027534418022528317e+00
2.324155193992490709e+00 2.020025031289111261e+00
2.320400500625781959e+00 2.016270337922402955e+00
2.316645807259073653e+00 2.012515644555694649e+00
2.312891113892365347e+00 2.008760951188985899e+00
2.309136420525657041e+00 2.005006257822277593e+00
2.309136420525657041e+00 1.997496871088860981e+00
2.305381727158948735e+00 1.993742177722152675e+00
2.301627033792239985e+00 1.989987484355444147e+00
2.301627033792239985e+00 1.982478097622027535e+00
2.297872340425531679e+00 1.978723404255319007e+00
2.294117647058823373e+00 1.974968710888610701e+00
2.294117647058823373e+00 1.967459324155193867e+00
2.290362953692115067e+00 1.963704630788485561e+00
2.286608260325406761e+00 1.959949937421777255e+00
2.282853566958698455e+00 1.956195244055068727e+00
2.279098873591990149e+00 1.952440550688360421e+00
2.279098873591990149e+00 1.944931163954943587e+00
2.275344180225281399e+00 1.941176470588235059e+00
2.271589486858573093e+00 1.937421777221526753e+00
2.271589486858573093e+00 1.929912390488110141e+00
2.267834793491864787e+00 1.926157697121401835e+00
2.264080100125156481e+00 1.922403003754693307e+00
2.260325406758448175e+00 1.918648310387984779e+00
2.256570713391739424e+00 1.914893617021276473e+00
2.256570713391739424e+00 1.907384230287859861e+00
2.252816020025031118e+00 1.903629536921151555e+00
2.249061326658322812e+00 1.899874843554443027e+00
2.249061326658322812e+00 1.892365456821026193e+00
2.245306633291614506e+00 1.888610763454317887e+00
2.241551939924906200e+00 1.884856070087609359e+00
2.237797246558197894e+00 1.881101376720901053e+00
2.234042553191489588e+00 1.877346683354192747e+00
2.234042553191489588e+00 1.869837296620775913e+00
2.230287859824780838e+00 1.866082603254067607e+00
2.226533166458072532e+00 1.862327909887359079e+00
2.226533166458072532e+00 1.854818523153942467e+00
2.222778473091364226e+00 1.851063829787233939e+00
2.219023779724655476e+00 1.847309136420525633e+00
2.215269086357947170e+00 1.843554443053817327e+00
2.211514392991238864e+00 1.839799749687108799e+00
2.211514392991238864e+00 1.832290362953691965e+00
2.207759699624530558e+00 1.828535669586983659e+00
2.204005006257822252e+00 1.824780976220275353e+00
2.204005006257822252e+00 1.817271589486858518e+00
2.200250312891113946e+00 1.813516896120149990e+00
2.196495619524405640e+00 1.809762202753441684e+00
2.192740926157696890e+00 1.806007509386733378e+00
2.188986232790988584e+00 1.802252816020025072e+00
2.188986232790988584e+00 1.794743429286608238e+00
2.185231539424280278e+00 1.790988735919899710e+00
2.181476846057571972e+00 1.787234042553191404e+00
2.181476846057571972e+00 1.779724655819774570e+00
2.177722152690863666e+00 1.775969962453066264e+00
2.173967459324154916e+00 1.772215269086357958e+00
2.170212765957446610e+00 1.768460575719649430e+00
2.166458072590738304e+00 1.764705882352941124e+00
2.166458072590738304e+00 1.757196495619524290e+00
2.162703379224029998e+00 1.753441802252815984e+00
2.158948685857321692e+00 1.749687108886107678e+00
2.158948685857321692e+00 1.742177722152690844e+00
2.155193992490613386e+00 1.738423028785982538e+00
2.151439299123905080e+00 1.734668335419274010e+00
2.147684605757196330e+00 1.730913642052565482e+00
2.143929912390488024e+00 1.727158948685857176e+00
2.143929912390488024e+00 1.719649561952440564e+00
2.140175219023779718e+00 1.715894868585732258e+00
2.136420525657071412e+00 1.712140175219023730e+00
2.132665832290363106e+00 1.708385481852315202e+00
2.128911138923654356e+00 1.704630788485606896e+00
2.128911138923654356e+00 1.697121401752190284e+00
2.125156445556946050e+00 1.693366708385481978e+00
2.121401752190237744e+00 1.689612015018773450e+00
2.121401752190237744e+00 1.682102628285356616e+00
2.117647058823529438e+00 1.678347934918648310e+00
2.113892365456821132e+00 1.674593241551939782e+00
2.110137672090112382e+00 1.670838548185231476e+00
2.106382978723404076e+00 1.667083854818523170e+00
2.106382978723404076e+00 1.659574468085106336e+00
2.102628285356695770e+00 1.655819774718398030e+00
2.098873591989987464e+00 1.652065081351689502e+00
2.095118898623279158e+00 1.648310387984981196e+00
2.091364205256570408e+00 1.644555694618272890e+00
2.091364205256570408e+00 1.637046307884856056e+00
2.087609511889862102e+00 1.633291614518147750e+00
2.083854818523153796e+00 1.629536921151439222e+00
2.080100125156445490e+00 1.625782227784730694e+00
2.076345431789737184e+00 1.622027534418022388e+00
2.076345431789737184e+00 1.614518147684605776e+00
2.072590738423028878e+00 1.610763454317897470e+00
2.068836045056320572e+00 1.607008760951188941e+00
2.068836045056320572e+00 1.599499374217772107e+00
2.065081351689611822e+00 1.595744680851063801e+00
2.061326658322903516e+00 1.591989987484355495e+00
2.057571964956195210e+00 1.588235294117647189e+00
2.053817271589486904e+00 1.584480600750938661e+00
2.053817271589486904e+00 1.576971214017521827e+00
2.050062578222778598e+00 1.573216520650813521e+00
2.046307884856069848e+00 1.569461827284104993e+00
2.042553191489361541e+00 1.565707133917396687e+00
2.038798498122653235e+00 1.561952440550688381e+00
2.038798498122653235e+00 1.554443053817271547e+00
2.035043804755944929e+00 1.550688360450563241e+00
2.031289111389236623e+00 1.546933667083854713e+00
2.027534418022528317e+00 1.543178973717146407e+00
2.023779724655820011e+00 1.539424280350438101e+00
2.023779724655820011e+00 1.531914893617021267e+00
2.020025031289111261e+00 1.528160200250312961e+00
2.016270337922402955e+00 1.524405506883604433e+00
2.012515644555694649e+00 1.520650813516895905e+00
2.008760951188985899e+00 1.516896120150187599e+00
2.008760951188985899e+00 1.509386733416770987e+00
2.005006257822277593e+00 1.505632040050062681e+00
2.001251564455569287e+00 1.501877346683354153e+00
1.997496871088860981e+00 1.498122653316645625e+00
1.993742177722152675e+00 1.494367959949937319e+00
1.993742177722152675e+00 1.486858573216520707e+00
1.989987484355444147e+00 1.483103879849812401e+00
1.986232790988735841e+00 1.479349186483103873e+00
1.982478097622027535e+00 1.475594493116395345e+00
1.978723404255319007e+00 1.471839799749687039e+00
1.978723404255319007e+00 1.464330413016270205e+00
1.974968710888610701e+00 1.460575719649561899e+00
1.971214017521902395e+00 1.456821026282853593e+00
1.967459324155193867e+00 1.453066332916145065e+00
1.963704630788485561e+00 1.449311639549436759e+00
1.963704630788485561e+00 1.441802252816019925e+00
1.959949937421777255e+00 1.438047559449311619e+00
1.956195244055068727e+00 1.434292866082603313e+00
1.952440550688360421e+00 1.430538172715894785e+00
1.948685857321652115e+00 1.426783479349186479e+00
1.948685857321652115e+00 1.419274092615769645e+00
1.944931163954943587e+00 1.415519399249061117e+00
1.941176470588235059e+00 1.411764705882352811e+00
1.937421777221526753e+00 1.408010012515644505e+00
1.933667083854818447e+00 1.404255319148936199e+00
1.933667083854818447e+00 1.396745932415519365e+00
1.929912390488110141e+00 1.392991239048810836e+00
1.926157697121401835e+00 1.389236545682102530e+00
1.922403003754693307e+00 1.385481852315394224e+00
1.918648310387984779e+00 1.381727158948685918e+00
1.914893617021276473e+00 1.377972465581977612e+00
1.911138923654568167e+00 1.374217772215269084e+00
1.911138923654568167e+00 1.366708385481852250e+00
1.907384230287859861e+00 1.362953692115143944e+00
1.903629536921151555e+00 1.359198998748435416e+00
1.899874843554443027e+00 1.355444305381727110e+00
1.896120150187734499e+00 1.351689612015018804e+00
1.896120150187734499e+00 1.344180225281601970e+00
1.892365456821026193e+00 1.340425531914893664e+00
1.888610763454317887e+00 1.336670838548185136e+00
1.884856070087609359e+00 1.332916145181476830e+00
1.881101376720901053e+00 1.329161451814768524e+00
1.877346683354192747e+00 1.325406758448059996e+00
1.873591989987484219e+00 1.321652065081351690e+00
1.873591989987484219e+00 1.314142678347934856e+00
1.869837296620775913e+00 1.310387984981226328e+00
1.866082603254067607e+00 1.306633291614518022e+00
1.862327909887359079e+00 1.302878598247809716e+00
1.858573216520650773e+00 1.299123904881101410e+00
1.858573216520650773e+00 1.291614518147684576e+00
1.854818523153942467e+00 1.287859824780976048e+00
1.851063829787233939e+00 1.284105131414267742e+00
1.847309136420525633e+00 1.280350438047559436e+00
1.843554443053817327e+00 1.276595744680851130e+00
1.839799749687108799e+00 1.272841051314142824e+00
1.836045056320400271e+00 1.269086357947434296e+00
1.836045056320400271e+00 1.261576971214017462e+00
1.832290362953691965e+00 1.257822277847309156e+00
1.828535669586983659e+00 1.254067584480600628e+00
1.824780976220275353e+00 1.250312891113892322e+00
1.821026282853567047e+00 1.246558197747184016e+00
1.821026282853567047e+00 1.239048811013767182e+00
1.817271589486858518e+00 1.235294117647058876e+00
1.813516896120149990e+00 1.231539424280350348e+00
1.809762202753441684e+00 1.227784730913642042e+00
1.806007509386733378e+00 1.224030037546933736e+00
1.802252816020025072e+00 1.220275344180225208e+00
1.798498122653316766e+00 1.216520650813516902e+00
1.798498122653316766e+00 1.209011264080100068e+00
1.794743429286608238e+00 1.205256570713391540e+00
1.790988735919899710e+00 1.201501877346683234e+00
1.787234042553191404e+00 1.197747183979974928e+00
1.783479349186483098e+00 1.193992490613266622e+00
1.779724655819774570e+00 1.190237797246558316e+00
1.775969962453066264e+00 1.186483103879849788e+00
1.775969962453066264e+00 1.178973717146432953e+00
1.772215269086357958e+00 1.175219023779724647e+00
1.768460575719649430e+00 1.171464330413016341e+00
1.764705882352941124e+00 1.167709637046308035e+00
1.760951188986232818e+00 1.163954943679599507e+00
1.757196495619524290e+00 1.160200250312890979e+00
1.753441802252815984e+00 1.156445556946182673e+00
1.753441802252815984e+00 1.148936170212765839e+00
1.749687108886107678e+00 1.145181476846057533e+00
1.745932415519399150e+00 1.141426783479349227e+00
1.742177722152690844e+00 1.137672090112640699e+00
1.738423028785982538e+00 1.133917396745932393e+00
1.734668335419274010e+00 1.130162703379224087e+00
1.730913642052565482e+00 1.126408010012515559e+00
1.730913642052565482e+00 1.118898623279098947e+00
1.727158948685857176e+00 1.115143929912390419e+00
1.723404255319148870e+00 1.111389236545682113e+00
1.719649561952440564e+00 1.107634543178973807e+00
1.715894868585732258e+00 1.103879849812265279e+00
1.712140175219023730e+00 1.100125156445556751e+00
1.708385481852315202e+00 1.096370463078848445e+00
1.704630788485606896e+00 1.092615769712140139e+00
1.700876095118898590e+00 1.088861076345431833e+00
1.700876095118898590e+00 1.081351689612014999e+00
1.697121401752190284e+00 1.077596996245306471e+00
1.693366708385481978e+00 1.073842302878598165e+00
1.689612015018773450e+00 1.070087609511889859e+00
1.685857321652064922e+00 1.066332916145181553e+00
1.682102628285356616e+00 1.062578222778473247e+00
1.678347934918648310e+00 1.058823529411764719e+00
1.674593241551939782e+00 1.055068836045056191e+00
1.670838548185231476e+00 1.051314142678347885e+00
1.670838548185231476e+00 1.043804755944931051e+00
1.667083854818523170e+00 1.040050062578222745e+00
1.663329161451814642e+00 1.036295369211514439e+00
1.659574468085106336e+00 1.032540675844805911e+00
1.655819774718398030e+00 1.028785982478097605e+00
1.652065081351689502e+00 1.025031289111389299e+00
1.648310387984981196e+00 1.021276595744680771e+00
1.644555694618272890e+00 1.017521902377972465e+00
1.640801001251564362e+00 1.013767209011264159e+00
1.640801001251564362e+00 1.006257822277847325e+00
1.637046307884856056e+00 1.002503128911139019e+00
1.633291614518147750e+00 9.987484355444304907e-01
1.629536921151439222e+00 9.949937421777221846e-01
1.625782227784730694e+00 9.912390488110137676e-01
1.622027534418022388e+00 9.874843554443053506e-01
1.618272841051314082e+00 9.837296620775969336e-01
1.614518147684605776e+00 9.799749687108885166e-01
1.610763454317897470e+00 9.762202753441802106e-01
1.610763454317897470e+00 9.687108886107633765e-01
1.607008760951188941e+00 9.649561952440550705e-01
1.603254067584480413e+00 9.612015018773466535e-01
1.599499374217772107e+00 9.574468085106382365e-01
1.595744680851063801e+00 9.536921151439299305e-01
1.591989987484355495e+00 9.499374217772215134e-01
1.588235294117647189e+00 9.461827284105130964e-01
1.584480600750938661e+00 9.424280350438047904e-01
1.580725907384230133e+00 9.386733416770963734e-01
1.576971214017521827e+00 9.349186483103879564e-01
1.573216520650813521e+00 9.311639549436795393e-01
1.569461827284104993e+00 9.274092615769711223e-01
1.565707133917396687e+00 9.236545682102628163e-01
1.565707133917396687e+00 9.161451814768459823e-01
1.561952440550688381e+00 9.123904881101376763e-01
1.558197747183979853e+00 9.086357947434292592e-01
1.554443053817271547e+00 9.048811013767208422e-01
1.550688360450563241e+00 9.011264080100125362e-01
1.546933667083854713e+00 8.973717146433041192e-01
1.543178973717146407e+00 8.936170212765957022e-01
1.539424280350438101e+00 8.898623279098873962e-01
1.535669586983729573e+00 8.861076345431789791e-01
1.531914893617021267e+00 8.823529411764705621e-01
1.528160200250312961e+00 8.785982478097621451e-01
1.524405506883604433e+00 8.748435544430537281e-01
1.520650813516895905e+00 8.710888610763454221e-01
1.520650813516895905e+00 8.635794743429285880e-01
1.516896120150187599e+00 8.598247809762202820e-01
1.513141426783479293e+00 8.560700876095118650e-01
1.509386733416770987e+00 8.523153942428034480e-01
1.505632040050062681e+00 8.485607008760951420e-01
1.501877346683354153e+00 8.448060075093867249e-01
1.498122653316645625e+00 8.410513141426783079e-01
1.494367959949937319e+00 8.372966207759700019e-01
1.490613266583229013e+00 8.335419274092615849e-01
1.486858573216520707e+00 8.297872340425531679e-01
1.483103879849812401e+00 8.260325406758447508e-01
1.479349186483103873e+00 8.222778473091363338e-01
1.475594493116395345e+00 8.185231539424280278e-01
1.471839799749687039e+00 8.147684605757196108e-01
1.468085106382978733e+00 8.110137672090111938e-01
1.464330413016270205e+00 8.072590738423028878e-01
1.460575719649561899e+00 8.035043804755944707e-01
1.460575719649561899e+00 7.959949937421777477e-01
1.456821026282853593e+00 7.922403003754693307e-01
1.453066332916145065e+00 7.884856070087609137e-01
1.449311639549436759e+00 7.847309136420526077e-01
1.445556946182728453e+00 7.809762202753441906e-01
1.441802252816019925e+00 7.772215269086357736e-01
1.438047559449311619e+00 7.734668335419273566e-01
1.434292866082603313e+00 7.697121401752189396e-01
1.430538172715894785e+00 7.659574468085106336e-01
1.426783479349186479e+00 7.622027534418022165e-01
1.423028785982478173e+00 7.584480600750937995e-01
1.419274092615769645e+00 7.546933667083854935e-01
1.415519399249061117e+00 7.509386733416770765e-01
1.411764705882352811e+00 7.471839799749686595e-01
1.408010012515644505e+00 7.434292866082603535e-01
1.404255319148936199e+00 7.396745932415519365e-01
1.400500625782227893e+00 7.359198998748435194e-01
1.396745932415519365e+00 7.321652065081352134e-01
1.392991239048810836e+00 7.284105131414267964e-01
1.389236545682102530e+00 7.246558197747183794e-01
1.385481852315394224e+00 7.209011264080099624e-01
1.381727158948685918e+00 7.171464330413015453e-01
1.377972465581977612e+00 7.133917396745932393e-01
1.374217772215269084e+00 7.096370463078848223e-01
1.370463078848560556e+00 7.058823529411764053e-01
1.366708385481852250e+00 7.021276595744680993e-01
1.362953692115143944e+00 6.983729662077596823e-01
1.359198998748435416e+00 6.946182728410512652e-01
1.355444305381727110e+00 6.908635794743429592e-01
1.351689612015018804e+00 6.871088861076345422e-01
1.347934918648310276e+00 6.833541927409261252e-01
1.344180225281601970e+00 6.795994993742178192e-01
1.340425531914893664e+00 6.758448060075094022e-01
1.336670838548185136e+00 6.720901126408009851e-01
1.332916145181476830e+00 6.683354192740925681e-01
1.329161451814768524e+00 6.645807259073841511e-01
1.325406758448059996e+00 6.608260325406758451e-01
1.321652065081351690e+00 6.570713391739674281e-01
1.317897371714643384e+00 6.533166458072590110e-01
1.314142678347934856e+00 6.495619524405507050e-01
1.310387984981226328e+00 6.458072590738422880e-01
1.306633291614518022e+00 6.420525657071338710e-01
1.302878598247809716e+00 6.382978723404255650e-01
1.299123904881101410e+00 6.345431789737171480e-01
1.295369211514393104e+00 6.307884856070087309e-01
1.291614518147684576e+00 6.270337922403004249e-01
1.287859824780976048e+00 6.232790988735920079e-01
1.284105131414267742e+00 6.195244055068835909e-01
1.280350438047559436e+00 6.157697121401751739e-01
1.276595744680851130e+00 6.120150187734667568e-01
1.272841051314142824e+00 6.082603254067584508e-01
1.269086357947434296e+00 6.045056320400500338e-01
1.265331664580725768e+00 6.007509386733416168e-01
1.261576971214017462e+00 5.969962453066333108e-01
1.257822277847309156e+00 5.932415519399248938e-01
1.254067584480600628e+00 5.894868585732164767e-01
1.250312891113892322e+00 5.857321652065081707e-01
1.246558197747184016e+00 5.819774718397997537e-01
1.242803504380475488e+00 5.782227784730913367e-01
1.239048811013767182e+00 5.744680851063830307e-01
1.235294117647058876e+00 5.707133917396746137e-01
1.231539424280350348e+00 5.669586983729661966e-01
1.227784730913642042e+00 5.632040050062577796e-01
1.224030037546933736e+00 5.594493116395493626e-01
1.220275344180225208e+00 5.556946182728410566e-01
1.216520650813516902e+00 5.519399249061326396e-01
1.212765957446808596e+00 5.481852315394242225e-01
1.209011264080100068e+00 5.444305381727159165e-01
1.201501877346683234e+00 5.444305381727159165e-01
1.197747183979974928e+00 5.406758448060074995e-01
1.193992490613266622e+00 5.369211514392990825e-01
1.190237797246558316e+00 5.331664580725907765e-01
1.186483103879849788e+00 5.294117647058823595e-01
1.182728410513141259e+00 5.256570713391739424e-01
1.178973717146432953e+00 5.219023779724656364e-01
1.175219023779724647e+00 5.181476846057572194e-01
1.171464330413016341e+00 5.143929912390488024e-01
1.167709637046308035e+00 5.106382978723403854e-01
1.163954943679599507e+00 5.068836045056319684e-01
1.160200250312890979e+00 5.031289111389236623e-01
1.156445556946182673e+00 4.993742177722152453e-01
1.152690863579474367e+00 4.956195244055068838e-01
1.148936170212765839e+00 4.918648310387985223e-01
1.141426783479349227e+00 4.918648310387985223e-01
1.137672090112640699e+00 4.881101376720901053e-01
1.133917396745932393e+00 4.843554443053816883e-01
1.130162703379224087e+00 4.806007509386733267e-01
1.126408010012515559e+00 4.768460575719649652e-01
1.122653316645807253e+00 4.730913642052565482e-01
1.118898623279098947e+00 4.693366708385481312e-01
1.115143929912390419e+00 4.655819774718397697e-01
1.111389236545682113e+00 4.618272841051314082e-01
1.107634543178973807e+00 4.580725907384229911e-01
1.103879849812265279e+00 4.543178973717146296e-01
1.096370463078848445e+00 4.543178973717146296e-01
1.092615769712140139e+00 4.505632040050062681e-01
1.088861076345431833e+00 4.468085106382978511e-01
1.085106382978723527e+00 4.430538172715894896e-01
1.081351689612014999e+00 4.392991239048811281e-01
1.077596996245306471e+00 4.355444305381727110e-01
1.073842302878598165e+00 4.317897371714642940e-01
1.070087609511889859e+00 4.280350438047559325e-01
1.066332916145181553e+00 4.242803504380475710e-01
1.062578222778473247e+00 4.205256570713391540e-01
1.058823529411764719e+00 4.167709637046307369e-01
1.051314142678347885e+00 4.167709637046307369e-01
1.047559449311639579e+00 4.130162703379223754e-01
1.043804755944931051e+00 4.092615769712140139e-01
1.040050062578222745e+00 4.055068836045055969e-01
1.036295369211514439e+00 4.017521902377972354e-01
1.032540675844805911e+00 3.979974968710888739e-01
1.028785982478097605e+00 3.942428035043804568e-01
1.021276595744680771e+00 3.942428035043804568e-01
1.017521902377972465e+00 3.904881101376720953e-01
1.013767209011264159e+00 3.867334167709637338e-01
1.010012515644555631e+00 3.829787234042553168e-01
1.006257822277847325e+00 3.792240300375468998e-01
1.002503128911139019e+00 3.754693366708385383e-01
9.987484355444304907e-01 3.717146433041301767e-01
9.912390488110137676e-01 3.717146433041301767e-01
9.874843554443053506e-01 3.679599499374217597e-01
9.837296620775969336e-01 3.642052565707133427e-01
9.799749687108885166e-01 3.604505632040049812e-01
9.762202753441802106e-01 3.566958698372966197e-01
9.724655819774717935e-01 3.529411764705882026e-01
9.687108886107633765e-01 3.491864831038798411e-01
9.612015018773466535e-01 3.491864831038798411e-01
9.574468085106382365e-01 3.454317897371714796e-01
9.536921151439299305e-01 3.416770963704630626e-01
9.499374217772215134e-01 3.379224030037547011e-01
9.461827284105130964e-01 3.341677096370463396e-01
9.386733416770963734e-01 3.341677096370463396e-01
9.349186483103879564e-01 3.304130162703379225e-01
9.311639549436795393e-01 3.266583229036295055e-01
9.274092615769711223e-01 3.229036295369211440e-01
9.236545682102628163e-01 3.191489361702127825e-01
9.198998748435543993e-01 3.153942428035043655e-01
9.161451814768459823e-01 3.116395494367959484e-01
9.086357947434292592e-01 3.116395494367959484e-01
9.048811013767208422e-01 3.078848560700875869e-01
9.011264080100125362e-01 3.041301627033792254e-01
8.973717146433041192e-01 3.003754693366708084e-01
8.936170212765957022e-01 2.966207759699624469e-01
8.861076345431789791e-01 2.966207759699624469e-01
8.823529411764705621e-01 2.928660826032540854e-01
8.785982478097621451e-01 2.891113892365456683e-01
8.748435544430537281e-01 2.853566958698373068e-01
8.710888610763454221e-01 2.816020025031289453e-01
8.635794743429285880e-01 2.816020025031289453e-01
8.598247809762202820e-01 2.778473091364205283e-01
8.560700876095118650e-01 2.740926157697121113e-01
8.523153942428034480e-01 2.703379224030037498e-01
8.485607008760951420e-01 2.665832290362953882e-01
8.410513141426783079e-01 2.665832290362953882e-01
8.372966207759700019e-01 2.628285356695869712e-01
8.335419274092615849e-01 2.590738423028785542e-01
8.260325406758447508e-01 2.590738423028785542e-01
8.222778473091363338e-01 2.553191489361701927e-01
8.185231539424280278e-01 2.515644555694618312e-01
8.147684605757196108e-01 2.478097622027534419e-01
8.110137672090111938e-01 2.440550688360450526e-01
8.035043804755944707e-01 2.440550688360450526e-01
7.997496871088860537e-01 2.403003754693366634e-01
7.959949937421777477e-01 2.365456821026282741e-01
7.884856070087609137e-01 2.365456821026282741e-01
7.847309136420526077e-01 2.327909887359198848e-01
7.809762202753441906e-01 2.290362953692114956e-01
7.772215269086357736e-01 2.252816020025031341e-01
7.734668335419273566e-01 2.215269086357947448e-01
7.659574468085106336e-01 2.215269086357947448e-01
7.622027534418022165e-01 2.177722152690863555e-01
7.584480600750937995e-01 2.140175219023779662e-01
7.509386733416770765e-01 2.140175219023779662e-01
7.471839799749686595e-01 2.102628285356695770e-01
7.434292866082603535e-01 2.065081351689611877e-01
7.359198998748435194e-01 2.065081351689611877e-01
7.321652065081352134e-01 2.027534418022527984e-01
7.284105131414267964e-01 1.989987484355444369e-01
7.246558197747183794e-01 1.952440550688360477e-01
7.209011264080099624e-01 1.914893617021276584e-01
7.133917396745932393e-01 1.914893617021276584e-01
7.096370463078848223e-01 1.877346683354192691e-01
7.058823529411764053e-01 1.839799749687108799e-01
6.983729662077596823e-01 1.839799749687108799e-01
6.946182728410512652e-01 1.802252816020024906e-01
6.908635794743429592e-01 1.764705882352941013e-01
6.833541927409261252e-01 1.764705882352941013e-01
6.795994993742178192e-01 1.727158948685857398e-01
6.758448060075094022e-01 1.689612015018773505e-01
6.683354192740925681e-01 1.689612015018773505e-01
6.645807259073841511e-01 1.652065081351689613e-01
6.608260325406758451e-01 1.614518147684605720e-01
6.533166458072590110e-01 1.614518147684605720e-01
6.495619524405507050e-01 1.576971214017521827e-01
6.458072590738422880e-01 1.539424280350437935e-01
6.382978723404255650e-01 1.539424280350437935e-01
6.345431789737171480e-01 1.501877346683354042e-01
6.307884856070087309e-01 1.464330413016270427e-01
6.232790988735920079e-01 1.464330413016270427e-01
6.195244055068835909e-01 1.426783479349186534e-01
6.157697121401751739e-01 1.389236545682102641e-01
6.082603254067584508e-01 1.389236545682102641e-01
6.007509386733416168e-01 1.389236545682102641e-01
5.969962453066333108e-01 1.351689612015018749e-01
5.932415519399248938e-01 1.314142678347934856e-01
5.857321652065081707e-01 1.314142678347934856e-01
5.819774718397997537e-01 1.276595744680850963e-01
5.782227784730913367e-01 1.239048811013767071e-01
5.707133917396746137e-01 1.239048811013767071e-01
5.669586983729661966e-01 1.201501877346683317e-01
5.632040050062577796e-01 1.163954943679599563e-01
5.556946182728410566e-01 1.163954943679599563e-01
5.481852315394242225e-01 1.163954943679599563e-01
5.444305381727159165e-01 1.126408010012515670e-01
5.406758448060074995e-01 1.088861076345431778e-01
5.331664580725907765e-01 1.088861076345431778e-01
5.294117647058823595e-01 1.051314142678347885e-01
5.256570713391739424e-01 1.013767209011263992e-01
5.181476846057572194e-01 1.013767209011263992e-01
5.106382978723403854e-01 1.013767209011263992e-01
5.068836045056319684e-01 9.762202753441802383e-02
5.031289111389236623e-01 9.386733416770963456e-02
4.956195244055068838e-01 9.386733416770963456e-02
4.918648310387985223e-01 9.011264080100124529e-02
4.881101376720901053e-01 8.635794743429286990e-02
4.806007509386733267e-01 8.635794743429286990e-02
4.730913642052565482e-01 8.635794743429286990e-02
4.693366708385481312e-01 8.260325406758448064e-02
4.655819774718397697e-01 7.884856070087609137e-02
4.580725907384229911e-01 7.884856070087609137e-02
4.505632040050062681e-01 7.884856070087609137e-02
4.468085106382978511e-01 7.509386733416770210e-02
4.430538172715894896e-01 7.133917396745931283e-02
4.355444305381727110e-01 7.133917396745931283e-02
4.280350438047559325e-01 7.133917396745931283e-02
4.242803504380475710e-01 6.758448060075093744e-02
4.205256570713391540e-01 6.382978723404254817e-02
4.130162703379223754e-01 6.382978723404254817e-02
4.055068836045055969e-01 6.382978723404254817e-02
4.017521902377972354e-01 6.007509386733416584e-02
3.979974968710888739e-01 5.632040050062578351e-02
3.904881101376720953e-01 5.632040050062578351e-02
3.829787234042553168e-01 5.632040050062578351e-02
3.754693366708385383e-01 5.632040050062578351e-02
3.717146433041301767e-01 5.256570713391739424e-02
3.679599499374217597e-01 4.881101376720900498e-02
3.604505632040049812e-01 4.881101376720900498e-02
3.529411764705882026e-01 4.881101376720900498e-02
3.491864831038798411e-01 4.505632040050062265e-02
3.454317897371714796e-01 4.130162703379224032e-02
3.379224030037547011e-01 4.130162703379224032e-02
3.304130162703379225e-01 4.130162703379224032e-02
3.229036295369211440e-01 4.130162703379224032e-02
3.191489361702127825e-01 3.754693366708385105e-02
3.153942428035043655e-01 3.379224030037546872e-02
3.078848560700875869e-01 3.379224030037546872e-02
3.003754693366708084e-01 3.379224030037546872e-02
2.928660826032540854e-01 3.379224030037546872e-02
2.853566958698373068e-01 3.379224030037546872e-02
2.816020025031289453e-01 3.003754693366708292e-02
2.778473091364205283e-01 2.628285356695869712e-02
2.703379224030037498e-01 2.628285356695869712e-02
2.628285356695869712e-01 2.628285356695869712e-02
2.553191489361701927e-01 2.628285356695869712e-02
2.478097622027534419e-01 2.628285356695869712e-02
2.440550688360450526e-01 2.252816020025031132e-02
2.403003754693366634e-01 1.877346683354192552e-02
2.327909887359198848e-01 1.877346683354192552e-02
2.252816020025031341e-01 1.877346683354192552e-02
2.177722152690863555e-01 1.877346683354192552e-02
2.102628285356695770e-01 1.877346683354192552e-02
2.027534418022527984e-01 1.877346683354192552e-02
1.989987484355444369e-01 1.501877346683354146e-02
1.952440550688360477e-01 1.126408010012515566e-02
1.877346683354192691e-01 1.126408010012515566e-02
1.802252816020024906e-01 1.126408010012515566e-02
1.727158948685857398e-01 1.126408010012515566e-02
1.652065081351689613e-01 1.126408010012515566e-02
1.576971214017521827e-01 1.126408010012515566e-02
1.501877346683354042e-01 1.126408010012515566e-02
1.426783479349186534e-01 1.126408010012515566e-02
1.389236545682102641e-01 7.509386733416770730e-03
1.351689612015018749e-01 3.754693366708385365e-03
1.276595744680850963e-01 3.754693366708385365e-03
1.201501877346683317e-01 3.754693366708385365e-03
1.126408010012515670e-01 3.754693366708385365e-03
1.051314142678347885e-01 3.754693366708385365e-03
9.762202753441802383e-02 3.754693366708385365e-03
9.011264080100124529e-02 3.754693366708385365e-03
8.260325406758448064e-02 3.754693366708385365e-03
7.509386733416770210e-02 3.754693366708385365e-03
6.758448060075093744e-02 3.754693366708385365e-03
6.007509386733416584e-02 3.754693366708385365e-03
5.256570713391739424e-02 3.754693366708385365e-03
4.505632040050062265e-02 3.754693366708385365e-03
3.754693366708385105e-02 3.754693366708385365e-03
3.003754693366708292e-02 3.754693366708385365e-03
2.252816020025031132e-02 3.754693366708385365e-03
1.501877346683354146e-02 3.754693366708385365e-03
7.509386733416770730e-03 3.754693366708385365e-03
0.000000000000000000e+00 3.754693366708385365e-03

